Deep SDSS optical spectroscopy of distant halo stars I. Atmospheric parameters and stellar metallicity distribution

We analyze a sample of tens of thousands of spectra of halo turnoff stars, obtained with the optical spectrographs of the Sloan Digital Sky Survey (SDSS), to characterize the stellar halo population "in situ" out to a distance of a few tens of kpc from the Sun. In this paper we describe the derivation of atmospheric parameters. We also derive the overall stellar metallicity distribution based on F-type stars observed as flux calibrators for the Baryonic Oscillations Spectroscopic Survey (BOSS). Our analysis is based on an automated method that determines the set of parameters of a model atmosphere that reproduces each observed spectrum best. We used an optimization algorithm and evaluate model fluxes by means of interpolation in a precomputed grid. In our analysis, we account for the spectrograph's varying resolution as a function of fiber and wavelength. Our results for early SDSS (pre-BOSS upgrade) data compare well with those from the SEGUE Stellar Parameter Pipeline (SSPP), except for stars with logg (cgs units) lower than 2.5. An analysis of stars in the globular cluster M13 reveals a dependence of the inferred metallicity on surface gravity for stars with logg < 2.5, confirming the systematics identified in the comparison with the SSPP. We find that our metallicity estimates are significantly more precise than the SSPP results. We obtain a halo metallicity distribution that is narrower and more asymmetric than in previous studies. The lowest gravity stars in our sample, at tens of kpc from the Sun, indicate a shift of the metallicity distribution to lower abundances, consistent with what is expected from a dual halo system in the Milky Way.

==> table1.dat <==
  0.50     3500   0.00   3.873   1.472   1.308   0.717
  0.50     3500   0.50   3.519   1.374   1.402   0.752
  0.50     3500   1.00   3.176   1.288   1.477   0.782
  0.50     3500   1.50   2.845   1.215   1.533   0.805
  0.50     3500   2.00   2.541   1.148   1.568   0.820
  0.50     3500   2.50   2.279   1.087   1.584   0.826
  0.50     3500   3.00   2.084   1.032   1.582   0.821
  0.50     3500   3.50   1.974   0.989   1.555   0.803
  0.50     3500   4.00   1.936   0.974   1.496   0.774
  0.50     3500   4.50   1.941   1.001   1.401   0.736
  0.50     3500   5.00   1.999   1.078   1.269   0.689
  0.50     3750   0.00   4.357   1.593   0.705   0.443
  0.50     3750   0.50   4.049   1.537   0.747   0.464
  0.50     3750   1.00   3.756   1.471   0.794   0.487
  0.50     3750   1.50   3.473   1.394   0.844   0.509
  0.50     3750   2.00   3.198   1.317   0.895   0.530
  0.50     3750   2.50   2.934   1.240   0.945   0.550
  0.50     3750   3.00   2.693   1.175   0.991   0.568
  0.50     3750   3.50   2.496   1.124   1.026   0.580
  0.50     3750   4.00   2.354   1.094   1.044   0.585
  0.50     3750   4.50   2.257   1.099   1.024   0.575
  0.50     3750   5.00   2.207   1.132   0.972   0.553
  0.50     4000   0.00   4.362   1.462   0.476   0.302
  0.50     4000   0.50   4.089   1.436   0.488   0.310
  0.50     4000   1.00   3.822   1.410   0.503   0.318
  0.50     4000   1.50   3.570   1.371   0.518   0.327
  0.50     4000   2.00   3.328   1.330   0.536   0.338
  0.50     4000   2.50   3.110   1.285   0.557   0.350
  0.50     4000   3.00   2.912   1.244   0.586   0.365
  0.50     4000   3.50   2.746   1.209   0.620   0.381
  0.50     4000   4.00   2.610   1.182   0.653   0.395
  0.50     4000   4.50   2.500   1.173   0.678   0.404
  0.50     4000   5.00   2.410   1.192   0.674   0.399
  0.50     4250   0.00   3.961   1.301   0.359   0.220
  0.50     4250   0.50   3.758   1.278   0.366   0.225
  0.50     4250   1.00   3.540   1.256   0.374   0.230
  0.50     4250   1.50   3.329   1.231   0.381   0.232
  0.50     4250   2.00   3.128   1.204   0.386   0.235
  0.50     4250   2.50   2.959   1.184   0.391   0.237
  0.50     4250   3.00   2.817   1.166   0.400   0.242
  0.50     4250   3.50   2.704   1.158   0.414   0.249
  0.50     4250   4.00   2.618   1.156   0.431   0.258
  0.50     4250   4.50   2.546   1.159   0.451   0.268
  0.50     4250   5.00   2.475   1.171   0.470   0.275
  0.50     4500   0.00   3.455   1.163   0.284   0.157
  0.50     4500   0.50   3.322   1.139   0.287   0.164
  0.50     4500   1.00   3.173   1.120   0.293   0.169
  0.50     4500   1.50   3.013   1.100   0.300   0.172
  0.50     4500   2.00   2.861   1.075   0.304   0.174
  0.50     4500   2.50   2.725   1.056   0.306   0.175
  0.50     4500   3.00   2.623   1.045   0.309   0.174
  0.50     4500   3.50   2.543   1.043   0.315   0.176
  0.50     4500   4.00   2.487   1.051   0.324   0.178
  0.50     4500   4.50   2.452   1.066   0.334   0.181
  0.50     4500   5.00   2.423   1.087   0.347   0.185
  0.50     4750   0.00   3.029   1.038   0.236   0.105
  0.50     4750   0.50   2.925   1.016   0.235   0.112
  0.50     4750   1.00   2.818   0.998   0.237   0.118
  0.50     4750   1.50   2.705   0.981   0.241   0.123
  0.50     4750   2.00   2.591   0.960   0.245   0.126
  0.50     4750   2.50   2.486   0.940   0.247   0.128
  0.50     4750   3.00   2.405   0.927   0.248   0.128
  0.50     4750   3.50   2.345   0.921   0.251   0.128
  0.50     4750   4.00   2.304   0.925   0.257   0.128
  0.50     4750   4.50   2.283   0.938   0.263   0.128
  0.50     4750   5.00   2.276   0.959   0.270   0.128
  0.50     5000   0.00   2.707   0.913   0.202   0.066
  0.50     5000   0.50   2.605   0.893   0.198   0.071
  0.50     5000   1.00   2.506   0.878   0.198   0.077
  0.50     5000   1.50   2.411   0.864   0.199   0.082
  0.50     5000   2.00   2.319   0.849   0.201   0.086
  0.50     5000   2.50   2.237   0.834   0.202   0.088
  0.50     5000   3.00   2.171   0.820   0.203   0.090
  0.50     5000   3.50   2.124   0.812   0.204   0.090
  0.50     5000   4.00   2.092   0.810   0.207   0.090
  0.50     5000   4.50   2.076   0.816   0.211   0.090
  0.50     5000   5.00   2.076   0.829   0.216   0.089
  0.50     5250   0.00   2.459   0.782   0.168   0.039
  0.50     5250   0.50   2.358   0.769   0.166   0.042
  0.50     5250   1.00   2.260   0.757   0.165   0.046
  0.50     5250   1.50   2.168   0.747   0.165   0.049
  0.50     5250   2.00   2.083   0.738   0.166   0.053
  0.50     5250   2.50   2.009   0.728   0.167   0.055
  0.50     5250   3.00   1.950   0.720   0.167   0.057
  0.50     5250   3.50   1.908   0.714   0.167   0.058
  0.50     5250   4.00   1.883   0.711   0.168   0.059
  0.50     5250   4.50   1.872   0.712   0.170   0.058
  0.50     5250   5.00   1.876   0.720   0.173   0.058
  0.50     5500   0.00   2.249   0.649   0.129   0.022
  0.50     5500   0.50   2.160   0.644   0.129   0.022
  0.50     5500   1.00   2.068   0.638   0.130   0.023
  0.50     5500   1.50   1.978   0.633   0.131   0.024
  0.50     5500   2.00   1.895   0.629   0.133   0.026
  0.50     5500   2.50   1.821   0.624   0.134   0.028
  0.50     5500   3.00   1.760   0.621   0.135   0.029
  0.50     5500   3.50   1.716   0.619   0.135   0.031
  0.50     5500   4.00   1.688   0.618   0.136   0.031
  0.50     5500   4.50   1.676   0.620   0.136   0.031
  0.50     5500   5.00   1.681   0.626   0.138   0.031
  0.50     5750   0.00   2.064   0.517   0.085   0.012
  0.50     5750   0.50   1.996   0.523   0.089   0.008
  0.50     5750   1.00   1.915   0.524   0.093   0.005
  0.50     5750   1.50   1.832   0.525   0.096   0.004
  0.50     5750   2.00   1.751   0.526   0.098   0.004
  0.50     5750   2.50   1.677   0.526   0.101   0.004
  0.50     5750   3.00   1.612   0.527   0.103   0.005
  0.50     5750   3.50   1.560   0.528   0.105   0.006
  0.50     5750   4.00   1.523   0.531   0.106   0.007
  0.50     5750   4.50   1.504   0.535   0.107   0.007
  0.50     5750   5.00   1.502   0.541   0.108   0.006
  0.50     6000   0.00   1.905   0.387   0.040   0.008
  0.50     6000   0.50   1.861   0.405   0.047  -0.000
  0.50     6000   1.00   1.795   0.416   0.053  -0.007
  0.50     6000   1.50   1.720   0.423   0.059  -0.012
  0.50     6000   2.00   1.643   0.429   0.064  -0.014
  0.50     6000   2.50   1.569   0.434   0.068  -0.016
  0.50     6000   3.00   1.501   0.439   0.072  -0.016
  0.50     6000   3.50   1.442   0.444   0.075  -0.016
  0.50     6000   4.00   1.395   0.449   0.077  -0.016
  0.50     6000   4.50   1.364   0.456   0.079  -0.015
  0.50     6000   5.00   1.350   0.463   0.080  -0.016
  0.50     6250   0.50   1.750   0.289   0.006  -0.004
  0.50     6250   1.00   1.703   0.312   0.013  -0.015
  0.50     6250   1.50   1.638   0.327   0.021  -0.023
  0.50     6250   2.00   1.565   0.338   0.028  -0.029
  0.50     6250   2.50   1.492   0.348   0.035  -0.033
  0.50     6250   3.00   1.421   0.357   0.040  -0.036
  0.50     6250   3.50   1.355   0.366   0.045  -0.036
  0.50     6250   4.00   1.299   0.375   0.049  -0.037
  0.50     6250   4.50   1.256   0.383   0.052  -0.036
  0.50     6250   5.00   1.227   0.392   0.054  -0.036
  0.50     6500   0.50   1.657   0.185  -0.034  -0.004
  0.50     6500   1.00   1.631   0.207  -0.025  -0.018
  0.50     6500   1.50   1.579   0.233  -0.016  -0.031
  0.50     6500   2.00   1.513   0.252  -0.007  -0.041
  0.50     6500   2.50   1.441   0.267   0.001  -0.048
  0.50     6500   3.00   1.367   0.281   0.009  -0.053
  0.50     6500   3.50   1.296   0.293   0.016  -0.055
  0.50     6500   4.00   1.232   0.305   0.021  -0.056
  0.50     6500   4.50   1.176   0.316   0.026  -0.056
  0.50     6500   5.00   1.134   0.327   0.030  -0.056
  0.50     6750   0.50   1.569   0.095  -0.072  -0.005
  0.50     6750   1.00   1.565   0.113  -0.061  -0.020
  0.50     6750   1.50   1.535   0.138  -0.051  -0.036
  0.50     6750   2.00   1.478   0.169  -0.042  -0.050
  0.50     6750   2.50   1.410   0.190  -0.032  -0.060
  0.50     6750   3.00   1.336   0.209  -0.022  -0.067
  0.50     6750   3.50   1.261   0.224  -0.014  -0.072
  0.50     6750   4.00   1.189   0.239  -0.006  -0.074
  0.50     6750   4.50   1.122   0.253   0.000  -0.074
  0.50     6750   5.00   1.067   0.266   0.006  -0.074
  0.50     7000   0.50   1.481   0.020  -0.105  -0.006
  0.50     7000   1.00   1.500   0.034  -0.095  -0.022
  0.50     7000   1.50   1.491   0.054  -0.085  -0.039
  0.50     7000   2.00   1.455   0.082  -0.075  -0.056
  0.50     7000   2.50   1.392   0.115  -0.064  -0.070
  0.50     7000   3.00   1.320   0.140  -0.053  -0.080
  0.50     7000   3.50   1.244   0.160  -0.043  -0.087
  0.50     7000   4.00   1.166   0.178  -0.033  -0.090
  0.50     7000   4.50   1.090   0.195  -0.025  -0.092
  0.50     7000   5.00   1.023   0.210  -0.018  -0.092
  0.50     7250   0.50   1.390  -0.030  -0.133  -0.012
  0.50     7250   1.00   1.430  -0.034  -0.125  -0.025
  0.50     7250   1.50   1.441  -0.016  -0.116  -0.043
  0.50     7250   2.00   1.425   0.006  -0.105  -0.060
  0.50     7250   2.50   1.382   0.038  -0.094  -0.077
  0.50     7250   3.00   1.313   0.073  -0.083  -0.091
  0.50     7250   3.50   1.237   0.099  -0.071  -0.100
  0.50     7250   4.00   1.158   0.120  -0.060  -0.105
  0.50     7250   4.50   1.076   0.140  -0.050  -0.108
  0.50     7250   5.00   0.998   0.158  -0.041  -0.108
  0.50     7500   0.50   1.270  -0.030  -0.149  -0.031
  0.50     7500   1.00   1.350  -0.086  -0.150  -0.029
  0.50     7500   1.50   1.381  -0.076  -0.143  -0.046
  0.50     7500   2.00   1.386  -0.056  -0.133  -0.065
  0.50     7500   2.50   1.365  -0.032  -0.123  -0.083
  0.50     7500   3.00   1.312   0.003  -0.111  -0.099
  0.50     7500   3.50   1.237   0.039  -0.099  -0.111
  0.50     7500   4.00   1.157   0.066  -0.086  -0.119
  0.50     7500   4.50   1.073   0.089  -0.075  -0.123
  0.50     7500   5.00   0.988   0.109  -0.064  -0.124
  0.50     7750   1.00   1.261  -0.118  -0.169  -0.038
  0.50     7750   1.50   1.312  -0.125  -0.165  -0.051
  0.50     7750   2.00   1.335  -0.109  -0.157  -0.070
  0.50     7750   2.50   1.331  -0.087  -0.148  -0.089
  0.50     7750   3.00   1.302  -0.061  -0.137  -0.106
  0.50     7750   3.50   1.241  -0.023  -0.125  -0.121
  0.50     7750   4.00   1.161   0.013  -0.112  -0.131
  0.50     7750   4.50   1.076   0.040  -0.099  -0.137
  0.50     7750   5.00   0.987   0.063  -0.086  -0.139
  0.50     8000   1.00   1.149  -0.125  -0.179  -0.052
  0.50     8000   1.50   1.231  -0.160  -0.183  -0.057
  0.50     8000   2.00   1.270  -0.152  -0.177  -0.075
  0.50     8000   2.50   1.283  -0.133  -0.169  -0.094
  0.50     8000   3.00   1.272  -0.109  -0.159  -0.113
  0.50     8000   3.50   1.236  -0.081  -0.149  -0.128
  0.50     8000   4.00   1.166  -0.042  -0.136  -0.141
  0.50     8000   4.50   1.081  -0.007  -0.123  -0.149
  0.50     8000   5.00   0.991   0.020  -0.109  -0.153
  0.50     8250   1.00   1.014  -0.116  -0.175  -0.079
  0.50     8250   1.50   1.145  -0.182  -0.196  -0.066
  0.50     8250   2.00   1.199  -0.187  -0.193  -0.080
  0.50     8250   2.50   1.227  -0.173  -0.187  -0.100
  0.50     8250   3.00   1.231  -0.151  -0.179  -0.119
  0.50     8250   3.50   1.210  -0.125  -0.169  -0.135
  0.50     8250   4.00   1.163  -0.094  -0.157  -0.149
  0.50     8250   4.50   1.086  -0.054  -0.145  -0.160
  0.50     8250   5.00   0.996  -0.021  -0.130  -0.166
  0.50     8500   1.50   1.053  -0.192  -0.203  -0.077
  0.50     8500   2.00   1.123  -0.212  -0.206  -0.087
  0.50     8500   2.50   1.162  -0.205  -0.201  -0.104
  0.50     8500   3.00   1.179  -0.187  -0.195  -0.123
  0.50     8500   3.50   1.173  -0.163  -0.186  -0.141
  0.50     8500   4.00   1.144  -0.136  -0.176  -0.156
  0.50     8500   4.50   1.086  -0.102  -0.164  -0.169
  0.50     8500   5.00   1.000  -0.063  -0.151  -0.177
  0.50     8750   1.50   0.960  -0.196  -0.206  -0.092
  0.50     8750   2.00   1.047  -0.228  -0.215  -0.094
  0.50     8750   2.50   1.094  -0.229  -0.213  -0.109
  0.50     8750   3.00   1.121  -0.216  -0.208  -0.128
  0.50     8750   3.50   1.128  -0.196  -0.201  -0.146
  0.50     8750   4.00   1.112  -0.171  -0.192  -0.163
  0.50     8750   4.50   1.071  -0.142  -0.181  -0.175
  0.50     8750   5.00   1.001  -0.104  -0.169  -0.185
  0.50     9000   1.50   0.868  -0.198  -0.207  -0.109
  0.50     9000   2.00   0.974  -0.239  -0.221  -0.104
  0.50     9000   2.50   1.030  -0.247  -0.222  -0.116
  0.50     9000   3.00   1.063  -0.240  -0.219  -0.133
  0.50     9000   3.50   1.077  -0.223  -0.213  -0.150
  0.50     9000   4.00   1.072  -0.200  -0.205  -0.167
  0.50     9000   4.50   1.044  -0.174  -0.196  -0.181
  0.50     9000   5.00   0.992  -0.142  -0.185  -0.192
  0.50     9250   2.00   0.902  -0.246  -0.226  -0.115
  0.50     9250   2.50   0.967  -0.260  -0.230  -0.123
  0.50     9250   3.00   1.006  -0.258  -0.227  -0.138
  0.50     9250   3.50   1.026  -0.245  -0.222  -0.154
  0.50     9250   4.00   1.029  -0.225  -0.216  -0.171
  0.50     9250   4.50   1.012  -0.201  -0.208  -0.186
  0.50     9250   5.00   0.972  -0.173  -0.198  -0.198
  0.50     9500   2.00   0.831  -0.251  -0.229  -0.126
  0.50     9500   2.50   0.905  -0.270  -0.235  -0.131
  0.50     9500   3.00   0.951  -0.271  -0.235  -0.143
  0.50     9500   3.50   0.977  -0.262  -0.231  -0.159
  0.50     9500   4.00   0.986  -0.245  -0.225  -0.176
  0.50     9500   4.50   0.976  -0.223  -0.218  -0.191
  0.50     9500   5.00   0.945  -0.197  -0.210  -0.203
  0.50     9750   2.00   0.763  -0.256  -0.231  -0.138
  0.50     9750   2.50   0.845  -0.277  -0.240  -0.139
  0.50     9750   3.00   0.896  -0.282  -0.241  -0.150
  0.50     9750   3.50   0.929  -0.276  -0.238  -0.164
  0.50     9750   4.00   0.943  -0.262  -0.233  -0.180
  0.50     9750   4.50   0.939  -0.243  -0.227  -0.195
  0.50     9750   5.00   0.915  -0.219  -0.219  -0.207
  0.50    10000   2.00   0.697  -0.260  -0.233  -0.149
  0.50    10000   2.50   0.785  -0.283  -0.243  -0.148
  0.50    10000   3.00   0.842  -0.291  -0.246  -0.157
  0.50    10000   3.50   0.880  -0.288  -0.244  -0.169
  0.50    10000   4.00   0.900  -0.277  -0.240  -0.184
  0.50    10000   4.50   0.902  -0.259  -0.235  -0.198
  0.50    10000   5.00   0.885  -0.237  -0.228  -0.211
  0.50    10250   2.00   0.636  -0.264  -0.235  -0.159
  0.50    10250   2.50   0.728  -0.289  -0.246  -0.157
  0.50    10250   3.00   0.789  -0.298  -0.250  -0.164
  0.50    10250   3.50   0.831  -0.297  -0.249  -0.175
  0.50    10250   4.00   0.856  -0.289  -0.246  -0.188
  0.50    10250   4.50   0.864  -0.274  -0.241  -0.202
  0.50    10250   5.00   0.854  -0.253  -0.235  -0.215
  0.50    10500   2.00   0.579  -0.268  -0.237  -0.168
  0.50    10500   2.50   0.673  -0.293  -0.249  -0.166
  0.50    10500   3.00   0.737  -0.304  -0.253  -0.171
  0.50    10500   3.50   0.782  -0.305  -0.254  -0.180
  0.50    10500   4.00   0.812  -0.299  -0.252  -0.192
  0.50    10500   4.50   0.826  -0.286  -0.247  -0.206
  0.50    10500   5.00   0.821  -0.267  -0.242  -0.219
  0.50    10750   2.00   0.527  -0.273  -0.240  -0.176
  0.50    10750   2.50   0.621  -0.298  -0.251  -0.174
  0.50    10750   3.00   0.687  -0.310  -0.256  -0.178
  0.50    10750   3.50   0.734  -0.312  -0.258  -0.186
  0.50    10750   4.00   0.768  -0.307  -0.256  -0.197
  0.50    10750   4.50   0.786  -0.296  -0.253  -0.209
  0.50    10750   5.00   0.787  -0.280  -0.248  -0.222
  0.50    11000   2.00   0.480  -0.277  -0.242  -0.183
  0.50    11000   2.50   0.573  -0.303  -0.254  -0.182
  0.50    11000   3.00   0.639  -0.315  -0.259  -0.185
  0.50    11000   3.50   0.688  -0.318  -0.261  -0.192
  0.50    11000   4.00   0.724  -0.315  -0.260  -0.202
  0.50    11000   4.50   0.746  -0.305  -0.258  -0.213
  0.50    11000   5.00   0.752  -0.291  -0.253  -0.225
  0.50    11250   2.00   0.436  -0.282  -0.244  -0.190
  0.50    11250   2.50   0.528  -0.307  -0.256  -0.188
  0.50    11250   3.00   0.593  -0.319  -0.262  -0.192
  0.50    11250   3.50   0.644  -0.323  -0.264  -0.198
  0.50    11250   4.00   0.681  -0.321  -0.264  -0.207
  0.50    11250   4.50   0.706  -0.313  -0.262  -0.217
  0.50    11250   5.00   0.716  -0.301  -0.258  -0.228
  0.50    11500   2.00   0.397  -0.287  -0.247  -0.196
  0.50    11500   2.50   0.487  -0.312  -0.258  -0.195
  0.50    11500   3.00   0.551  -0.324  -0.264  -0.198
  0.50    11500   3.50   0.601  -0.328  -0.267  -0.204
  0.50    11500   4.00   0.640  -0.327  -0.267  -0.212
  0.50    11500   4.50   0.667  -0.320  -0.266  -0.221
  0.50    11500   5.00   0.680  -0.309  -0.262  -0.231
  0.50    11750   2.00   0.359  -0.291  -0.250  -0.202
  0.50    11750   2.50   0.449  -0.317  -0.261  -0.200
  0.50    11750   3.00   0.511  -0.329  -0.266  -0.204
  0.50    11750   3.50   0.560  -0.333  -0.269  -0.210
  0.50    11750   4.00   0.600  -0.332  -0.270  -0.217
  0.50    11750   4.50   0.628  -0.327  -0.269  -0.225
  0.50    11750   5.00   0.644  -0.316  -0.266  -0.234
  0.50    12000   2.50   0.413  -0.321  -0.263  -0.206
  0.50    12000   3.00   0.474  -0.333  -0.269  -0.209
  0.50    12000   3.50   0.522  -0.338  -0.272  -0.215
  0.50    12000   4.00   0.561  -0.337  -0.273  -0.222
  0.50    12000   4.50   0.591  -0.332  -0.272  -0.229
  0.50    12000   5.00   0.609  -0.323  -0.270  -0.237
  0.50    12250   2.50   0.380  -0.326  -0.266  -0.211
  0.50    12250   3.00   0.440  -0.338  -0.271  -0.214
  0.50    12250   3.50   0.487  -0.342  -0.274  -0.220
  0.50    12250   4.00   0.525  -0.342  -0.275  -0.226
  0.50    12250   4.50   0.554  -0.337  -0.275  -0.234
  0.50    12250   5.00   0.574  -0.329  -0.273  -0.241
  0.50    12500   2.50   0.349  -0.330  -0.268  -0.216
  0.50    12500   3.00   0.408  -0.342  -0.274  -0.219
  0.50    12500   3.50   0.453  -0.347  -0.276  -0.224
  0.50    12500   4.00   0.490  -0.346  -0.277  -0.231
  0.50    12500   4.50   0.519  -0.342  -0.277  -0.238
  0.50    12500   5.00   0.540  -0.334  -0.276  -0.244
  0.50    12750   2.50   0.320  -0.334  -0.271  -0.220
  0.50    12750   3.00   0.378  -0.347  -0.276  -0.223
  0.50    12750   3.50   0.422  -0.351  -0.279  -0.228
  0.50    12750   4.00   0.457  -0.351  -0.280  -0.235
  0.50    12750   4.50   0.486  -0.347  -0.280  -0.241
  0.50    12750   5.00   0.507  -0.339  -0.278  -0.248
  0.50    13000   2.50   0.292  -0.339  -0.273  -0.224
  0.50    13000   3.00   0.350  -0.351  -0.278  -0.227
  0.50    13000   3.50   0.392  -0.356  -0.281  -0.233
  0.50    13000   4.00   0.427  -0.355  -0.282  -0.239
  0.50    13000   4.50   0.454  -0.351  -0.282  -0.245
  0.50    13000   5.00   0.475  -0.344  -0.281  -0.251
  0.50    14000   2.00   0.093  -0.323  -0.270  -0.242
  0.50    14000   2.50   0.193  -0.354  -0.282  -0.240
  0.50    14000   3.00   0.251  -0.368  -0.288  -0.242
  0.50    14000   3.50   0.290  -0.373  -0.290  -0.247
  0.50    14000   4.00   0.321  -0.373  -0.291  -0.252
  0.50    14000   4.50   0.344  -0.369  -0.291  -0.258
  0.50    14000   5.00   0.361  -0.362  -0.290  -0.264
  0.50    15000   2.50   0.108  -0.368  -0.291  -0.253
  0.50    15000   3.00   0.168  -0.382  -0.296  -0.255
  0.50    15000   3.50   0.207  -0.389  -0.299  -0.259
  0.50    15000   4.00   0.236  -0.390  -0.300  -0.264
  0.50    15000   4.50   0.256  -0.386  -0.300  -0.269
  0.50    15000   5.00   0.269  -0.378  -0.298  -0.275
  0.50    16000   2.50   0.032  -0.380  -0.300  -0.265
  0.50    16000   3.00   0.096  -0.396  -0.305  -0.266
  0.50    16000   3.50   0.136  -0.402  -0.307  -0.270
  0.50    16000   4.00   0.164  -0.405  -0.308  -0.274
  0.50    16000   4.50   0.183  -0.402  -0.308  -0.279
  0.50    16000   5.00   0.194  -0.394  -0.307  -0.284
  0.50    17000   2.50  -0.039  -0.389  -0.307  -0.275
  0.50    17000   3.00   0.032  -0.407  -0.313  -0.276
  0.50    17000   3.50   0.073  -0.415  -0.315  -0.279
  0.50    17000   4.00   0.100  -0.417  -0.317  -0.283
  0.50    17000   4.50   0.119  -0.416  -0.317  -0.288
  0.50    17000   5.00   0.130  -0.409  -0.315  -0.292
  0.50    18000   2.50  -0.108  -0.394  -0.312  -0.285
  0.50    18000   3.00  -0.026  -0.417  -0.320  -0.285
  0.50    18000   3.50   0.016  -0.425  -0.322  -0.287
  0.50    18000   4.00   0.042  -0.428  -0.324  -0.292
  0.50    18000   4.50   0.060  -0.427  -0.324  -0.296
  0.50    18000   5.00   0.071  -0.421  -0.323  -0.300
  0.50    19000   2.50  -0.175  -0.395  -0.314  -0.293
  0.50    19000   3.00  -0.081  -0.425  -0.326  -0.293
  0.50    19000   3.50  -0.036  -0.434  -0.329  -0.295
  0.50    19000   4.00  -0.010  -0.437  -0.330  -0.299
  0.50    19000   4.50   0.006  -0.437  -0.331  -0.304
  0.50    19000   5.00   0.017  -0.432  -0.330  -0.307
  0.50    20000   3.00  -0.134  -0.431  -0.331  -0.301
  0.50    20000   3.50  -0.084  -0.441  -0.335  -0.302
  0.50    20000   4.00  -0.058  -0.444  -0.336  -0.306
  0.50    20000   4.50  -0.043  -0.444  -0.336  -0.310
  0.50    20000   5.00  -0.034  -0.440  -0.336  -0.314
  0.50    21000   3.00  -0.182  -0.435  -0.334  -0.307
  0.50    21000   3.50  -0.128  -0.448  -0.339  -0.309
  0.50    21000   4.00  -0.101  -0.451  -0.341  -0.312
  0.50    21000   4.50  -0.087  -0.451  -0.341  -0.315
  0.50    21000   5.00  -0.080  -0.447  -0.340  -0.319
  0.50    22000   3.00  -0.225  -0.440  -0.337  -0.313
  0.50    22000   3.50  -0.170  -0.453  -0.343  -0.315
  0.50    22000   4.00  -0.140  -0.457  -0.345  -0.317
  0.50    22000   4.50  -0.126  -0.457  -0.345  -0.320
  0.50    22000   5.00  -0.121  -0.453  -0.344  -0.323
  0.50    23000   3.00  -0.260  -0.446  -0.340  -0.317
  0.50    23000   3.50  -0.207  -0.458  -0.346  -0.320
  0.50    23000   4.00  -0.176  -0.463  -0.349  -0.322
  0.50    23000   4.50  -0.161  -0.462  -0.349  -0.325
  0.50    23000   5.00  -0.155  -0.459  -0.348  -0.327
  0.50    24000   3.00  -0.292  -0.452  -0.344  -0.322
  0.50    24000   3.50  -0.239  -0.464  -0.350  -0.324
  0.50    24000   4.00  -0.208  -0.468  -0.352  -0.326
  0.50    24000   4.50  -0.192  -0.468  -0.352  -0.329
  0.50    24000   5.00  -0.185  -0.465  -0.351  -0.331
  0.50    25000   3.00  -0.322  -0.455  -0.347  -0.327
  0.50    25000   3.50  -0.266  -0.471  -0.354  -0.328
  0.50    25000   4.00  -0.237  -0.474  -0.355  -0.330
  0.50    25000   4.50  -0.220  -0.473  -0.356  -0.332
  0.50    25000   5.00  -0.212  -0.470  -0.355  -0.334
  0.50    26000   3.00  -0.351  -0.454  -0.345  -0.330
  0.50    26000   3.50  -0.292  -0.479  -0.358  -0.333
  0.50    26000   4.00  -0.262  -0.481  -0.359  -0.334
  0.50    26000   4.50  -0.245  -0.479  -0.359  -0.336
  0.50    26000   5.00  -0.237  -0.476  -0.358  -0.337
  0.50    27000   3.50  -0.316  -0.486  -0.362  -0.338
  0.50    27000   4.00  -0.285  -0.488  -0.363  -0.338
  0.50    27000   4.50  -0.268  -0.486  -0.363  -0.339
  0.50    27000   5.00  -0.259  -0.483  -0.362  -0.341
  0.50    28000   3.50  -0.338  -0.491  -0.364  -0.342
  0.50    28000   4.00  -0.307  -0.496  -0.368  -0.342
  0.50    28000   4.50  -0.289  -0.493  -0.367  -0.343
  0.50    28000   5.00  -0.281  -0.489  -0.365  -0.344
  0.50    29000   3.50  -0.358  -0.494  -0.365  -0.345
  0.50    29000   4.00  -0.327  -0.502  -0.371  -0.346
  0.50    29000   4.50  -0.309  -0.500  -0.371  -0.347
  0.50    29000   5.00  -0.300  -0.496  -0.369  -0.347
  0.50    30000   3.50  -0.375  -0.495  -0.363  -0.348
  0.50    30000   4.00  -0.346  -0.508  -0.373  -0.350
  0.50    30000   4.50  -0.328  -0.507  -0.374  -0.350
  0.50    30000   5.00  -0.319  -0.503  -0.373  -0.351
  0.50    31000   3.50  -0.389  -0.496  -0.360  -0.350
  0.50    31000   4.00  -0.363  -0.512  -0.374  -0.354
  0.50    31000   4.50  -0.346  -0.513  -0.377  -0.354
  0.50    31000   5.00  -0.337  -0.509  -0.376  -0.354
  0.50    32000   4.00  -0.377  -0.516  -0.373  -0.356
  0.50    32000   4.50  -0.362  -0.518  -0.378  -0.357
  0.50    32000   5.00  -0.353  -0.515  -0.379  -0.357
  0.50    33000   4.00  -0.389  -0.519  -0.371  -0.359
  0.50    33000   4.50  -0.376  -0.523  -0.378  -0.360
  0.50    33000   5.00  -0.368  -0.520  -0.380  -0.359
  0.50    34000   4.00  -0.398  -0.522  -0.369  -0.361
  0.50    34000   4.50  -0.387  -0.527  -0.377  -0.362
  0.50    34000   5.00  -0.381  -0.525  -0.381  -0.362
  0.50    35000   4.00  -0.405  -0.524  -0.368  -0.363
  0.50    35000   4.50  -0.396  -0.530  -0.376  -0.365
  0.50    35000   5.00  -0.391  -0.530  -0.380  -0.365
  0.50    36000   4.00  -0.412  -0.527  -0.366  -0.364
  0.50    36000   4.50  -0.404  -0.534  -0.374  -0.367
  0.50    36000   5.00  -0.400  -0.533  -0.379  -0.367
  0.50    37000   4.00  -0.417  -0.530  -0.366  -0.366
  0.50    37000   4.50  -0.410  -0.537  -0.372  -0.369
  0.50    37000   5.00  -0.407  -0.537  -0.377  -0.369
  0.50    38000   4.00  -0.422  -0.533  -0.366  -0.367
  0.50    38000   4.50  -0.415  -0.540  -0.371  -0.371
  0.50    38000   5.00  -0.413  -0.541  -0.375  -0.371
  0.50    39000   4.00  -0.426  -0.535  -0.366  -0.368
  0.50    39000   4.50  -0.420  -0.544  -0.370  -0.373
  0.50    39000   5.00  -0.418  -0.544  -0.374  -0.373
  0.50    40000   4.50  -0.424  -0.547  -0.370  -0.374
  0.50    40000   5.00  -0.422  -0.548  -0.372  -0.375
  0.50    41000   4.50  -0.428  -0.550  -0.370  -0.376
  0.50    41000   5.00  -0.426  -0.552  -0.372  -0.377
  0.50    42000   4.50  -0.432  -0.553  -0.370  -0.377
  0.50    42000   5.00  -0.430  -0.555  -0.371  -0.379
  0.50    43000   4.50  -0.436  -0.555  -0.371  -0.378
  0.50    43000   5.00  -0.433  -0.558  -0.371  -0.381
  0.50    44000   4.50  -0.439  -0.556  -0.371  -0.379
  0.50    44000   5.00  -0.437  -0.560  -0.371  -0.382
  0.50    45000   4.50  -0.443  -0.558  -0.372  -0.380
  0.50    45000   5.00  -0.440  -0.563  -0.372  -0.383
  0.50    46000   4.50  -0.447  -0.559  -0.373  -0.380
  0.50    46000   5.00  -0.443  -0.564  -0.372  -0.384
  0.50    47000   4.50  -0.450  -0.560  -0.374  -0.380
  0.50    47000   5.00  -0.447  -0.566  -0.373  -0.385
  0.50    48000   4.50  -0.453  -0.561  -0.375  -0.380
  0.50    48000   5.00  -0.450  -0.567  -0.374  -0.385
  0.50    49000   4.50  -0.457  -0.562  -0.376  -0.380
  0.50    49000   5.00  -0.453  -0.568  -0.374  -0.386
  0.50    50000   5.00  -0.456  -0.570  -0.375  -0.386
  0.00     3500   0.00   3.985   1.579   1.047   0.627
  0.00     3500   0.50   3.662   1.477   1.108   0.650
  0.00     3500   1.00   3.345   1.388   1.164   0.669
  0.00     3500   1.50   3.048   1.309   1.206   0.683
  0.00     3500   2.00   2.782   1.238   1.233   0.690
  0.00     3500   2.50   2.566   1.179   1.240   0.690
  0.00     3500   3.00   2.404   1.134   1.230   0.683
  0.00     3500   3.50   2.305   1.122   1.193   0.666
  0.00     3500   4.00   2.260   1.152   1.122   0.636
  0.00     3500   4.50   2.261   1.216   1.028   0.600
  0.00     3500   5.00   2.320   1.303   0.948   0.567
  0.00     3750   0.00   4.230   1.562   0.613   0.400
  0.00     3750   0.50   3.935   1.510   0.629   0.411
  0.00     3750   1.00   3.649   1.462   0.654   0.425
  0.00     3750   1.50   3.380   1.412   0.684   0.440
  0.00     3750   2.00   3.129   1.359   0.716   0.456
  0.00     3750   2.50   2.908   1.308   0.747   0.469
  0.00     3750   3.00   2.719   1.260   0.772   0.480
  0.00     3750   3.50   2.575   1.228   0.787   0.484
  0.00     3750   4.00   2.481   1.230   0.784   0.480
  0.00     3750   4.50   2.400   1.252   0.757   0.463
  0.00     3750   5.00   2.364   1.287   0.723   0.443
  0.00     4000   0.00   3.986   1.377   0.449   0.289
  0.00     4000   0.50   3.731   1.338   0.451   0.291
  0.00     4000   1.00   3.489   1.312   0.457   0.294
  0.00     4000   1.50   3.268   1.293   0.465   0.298
  0.00     4000   2.00   3.067   1.273   0.475   0.304
  0.00     4000   2.50   2.895   1.257   0.487   0.311
  0.00     4000   3.00   2.756   1.240   0.501   0.320
  0.00     4000   3.50   2.644   1.227   0.517   0.329
  0.00     4000   4.00   2.563   1.226   0.534   0.335
  0.00     4000   4.50   2.487   1.242   0.544   0.334
  0.00     4000   5.00   2.410   1.260   0.545   0.327
  0.00     4250   0.00   3.519   1.216   0.355   0.219
  0.00     4250   0.50   3.317   1.172   0.354   0.221
  0.00     4250   1.00   3.123   1.143   0.357   0.223
  0.00     4250   1.50   2.939   1.123   0.362   0.224
  0.00     4250   2.00   2.777   1.108   0.367   0.225
  0.00     4250   2.50   2.642   1.098   0.372   0.227
  0.00     4250   3.00   2.544   1.098   0.377   0.228
  0.00     4250   3.50   2.478   1.103   0.382   0.230
  0.00     4250   4.00   2.441   1.117   0.390   0.233
  0.00     4250   4.50   2.414   1.139   0.401   0.236
  0.00     4250   5.00   2.372   1.168   0.416   0.236
  0.00     4500   0.00   3.085   1.091   0.294   0.163
  0.00     4500   0.50   2.931   1.048   0.290   0.166
  0.00     4500   1.00   2.785   1.017   0.290   0.169
  0.00     4500   1.50   2.647   0.995   0.293   0.171
  0.00     4500   2.00   2.519   0.979   0.297   0.173
  0.00     4500   2.50   2.409   0.966   0.301   0.174
  0.00     4500   3.00   2.326   0.962   0.305   0.174
  0.00     4500   3.50   2.274   0.965   0.308   0.174
  0.00     4500   4.00   2.248   0.979   0.313   0.174
  0.00     4500   4.50   2.244   1.001   0.318   0.174
  0.00     4500   5.00   2.252   1.031   0.326   0.174
  0.00     4750   0.00   2.728   0.969   0.254   0.117
  0.00     4750   0.50   2.598   0.932   0.246   0.120
  0.00     4750   1.00   2.479   0.905   0.243   0.124
  0.00     4750   1.50   2.371   0.884   0.243   0.127
  0.00     4750   2.00   2.273   0.868   0.246   0.129
  0.00     4750   2.50   2.188   0.854   0.248   0.131
  0.00     4750   3.00   2.121   0.845   0.250   0.132
  0.00     4750   3.50   2.076   0.843   0.252   0.132
  0.00     4750   4.00   2.054   0.848   0.255   0.132
  0.00     4750   4.50   2.054   0.863   0.259   0.131
  0.00     4750   5.00   2.070   0.886   0.264   0.130
  0.00     5000   0.00   2.441   0.841   0.218   0.082
  0.00     5000   0.50   2.319   0.812   0.211   0.085
  0.00     5000   1.00   2.207   0.790   0.207   0.088
  0.00     5000   1.50   2.109   0.773   0.206   0.091
  0.00     5000   2.00   2.025   0.760   0.206   0.093
  0.00     5000   2.50   1.955   0.750   0.207   0.095
  0.00     5000   3.00   1.901   0.741   0.207   0.097
  0.00     5000   3.50   1.865   0.736   0.208   0.097
  0.00     5000   4.00   1.848   0.737   0.210   0.097
  0.00     5000   4.50   1.850   0.744   0.212   0.096
  0.00     5000   5.00   1.866   0.757   0.215   0.095
  0.00     5250   0.00   2.204   0.707   0.178   0.058
  0.00     5250   0.50   2.093   0.689   0.174   0.058
  0.00     5250   1.00   1.988   0.673   0.172   0.059
  0.00     5250   1.50   1.894   0.662   0.171   0.061
  0.00     5250   2.00   1.812   0.654   0.171   0.063
  0.00     5250   2.50   1.745   0.648   0.171   0.065
  0.00     5250   3.00   1.694   0.644   0.172   0.066
  0.00     5250   3.50   1.660   0.641   0.172   0.067
  0.00     5250   4.00   1.646   0.642   0.173   0.067
  0.00     5250   4.50   1.648   0.645   0.174   0.066
  0.00     5250   5.00   1.666   0.654   0.175   0.065
  0.00     5500   0.00   2.009   0.574   0.133   0.040
  0.00     5500   0.50   1.913   0.566   0.134   0.038
  0.00     5500   1.00   1.817   0.559   0.134   0.037
  0.00     5500   1.50   1.727   0.555   0.135   0.037
  0.00     5500   2.00   1.646   0.551   0.136   0.038
  0.00     5500   2.50   1.578   0.550   0.138   0.039
  0.00     5500   3.00   1.522   0.549   0.139   0.040
  0.00     5500   3.50   1.483   0.550   0.140   0.041
  0.00     5500   4.00   1.462   0.553   0.140   0.041
  0.00     5500   4.50   1.458   0.558   0.141   0.040
  0.00     5500   5.00   1.473   0.565   0.142   0.039
  0.00     5750   0.00   1.858   0.448   0.086   0.029
  0.00     5750   0.50   1.779   0.450   0.091   0.023
  0.00     5750   1.00   1.693   0.451   0.095   0.019
  0.00     5750   1.50   1.607   0.453   0.098   0.017
  0.00     5750   2.00   1.527   0.455   0.102   0.016
  0.00     5750   2.50   1.455   0.458   0.104   0.016
  0.00     5750   3.00   1.393   0.462   0.107   0.016
  0.00     5750   3.50   1.345   0.466   0.109   0.017
  0.00     5750   4.00   1.313   0.471   0.110   0.017
  0.00     5750   4.50   1.297   0.478   0.111   0.017
  0.00     5750   5.00   1.302   0.485   0.112   0.016
  0.00     6000   0.00   1.742   0.325   0.041   0.024
  0.00     6000   0.50   1.686   0.341   0.048   0.013
  0.00     6000   1.00   1.611   0.350   0.055   0.006
  0.00     6000   1.50   1.531   0.357   0.061   0.000
  0.00     6000   2.00   1.451   0.365   0.066  -0.003
  0.00     6000   2.50   1.375   0.373   0.071  -0.005
  0.00     6000   3.00   1.306   0.381   0.075  -0.005
  0.00     6000   3.50   1.248   0.388   0.079  -0.005
  0.00     6000   4.00   1.203   0.396   0.082  -0.005
  0.00     6000   4.50   1.173   0.405   0.084  -0.005
  0.00     6000   5.00   1.163   0.413   0.085  -0.006
  0.00     6250   0.50   1.615   0.233   0.007   0.009
  0.00     6250   1.00   1.558   0.254   0.015  -0.003
  0.00     6250   1.50   1.487   0.269   0.024  -0.012
  0.00     6250   2.00   1.409   0.281   0.031  -0.019
  0.00     6250   2.50   1.330   0.293   0.038  -0.023
  0.00     6250   3.00   1.255   0.305   0.045  -0.025
  0.00     6250   3.50   1.187   0.316   0.050  -0.026
  0.00     6250   4.00   1.128   0.327   0.054  -0.026
  0.00     6250   4.50   1.084   0.337   0.058  -0.025
  0.00     6250   5.00   1.057   0.348   0.060  -0.026
  0.00     6500   0.50   1.553   0.133  -0.032   0.007
  0.00     6500   1.00   1.520   0.159  -0.023  -0.008
  0.00     6500   1.50   1.461   0.184  -0.013  -0.021
  0.00     6500   2.00   1.390   0.203  -0.004  -0.031
  0.00     6500   2.50   1.312   0.219   0.005  -0.038
  0.00     6500   3.00   1.233   0.234   0.014  -0.042
  0.00     6500   3.50   1.156   0.249   0.021  -0.044
  0.00     6500   4.00   1.086   0.262   0.027  -0.045
  0.00     6500   4.50   1.027   0.275   0.032  -0.044
  0.00     6500   5.00   0.982   0.287   0.036  -0.044
  0.00     6750   0.50   1.493   0.050  -0.069   0.006
  0.00     6750   1.00   1.482   0.068  -0.058  -0.011
  0.00     6750   1.50   1.443   0.098  -0.048  -0.027
  0.00     6750   2.00   1.382   0.127  -0.038  -0.041
  0.00     6750   2.50   1.309   0.149  -0.027  -0.051
  0.00     6750   3.00   1.230   0.168  -0.017  -0.057
  0.00     6750   3.50   1.149   0.186  -0.008  -0.061
  0.00     6750   4.00   1.069   0.203   0.000  -0.062
  0.00     6750   4.50   0.997   0.217   0.007  -0.062
  0.00     6750   5.00   0.935   0.231   0.013  -0.062
  0.00     7000   0.50   1.427  -0.018  -0.103   0.003
  0.00     7000   1.00   1.439  -0.004  -0.092  -0.013
  0.00     7000   1.50   1.424   0.017  -0.082  -0.031
  0.00     7000   2.00   1.380   0.050  -0.071  -0.048
  0.00     7000   2.50   1.313   0.082  -0.060  -0.061
  0.00     7000   3.00   1.237   0.106  -0.048  -0.071
  0.00     7000   3.50   1.155   0.127  -0.037  -0.076
  0.00     7000   4.00   1.071   0.147  -0.026  -0.079
  0.00     7000   4.50   0.988   0.164  -0.017  -0.080
  0.00     7000   5.00   0.913   0.180  -0.010  -0.079
  0.00     7250   0.50   1.355  -0.064  -0.131  -0.003
  0.00     7250   1.00   1.388  -0.065  -0.123  -0.017
  0.00     7250   1.50   1.393  -0.048  -0.112  -0.035
  0.00     7250   2.00   1.372  -0.024  -0.101  -0.053
  0.00     7250   2.50   1.320   0.013  -0.090  -0.069
  0.00     7250   3.00   1.249   0.046  -0.078  -0.082
  0.00     7250   3.50   1.169   0.072  -0.065  -0.090
  0.00     7250   4.00   1.083   0.094  -0.053  -0.095
  0.00     7250   4.50   0.994   0.114  -0.042  -0.096
  0.00     7250   5.00   0.909   0.133  -0.033  -0.096
  0.00     7500   0.50   1.252  -0.065  -0.149  -0.019
  0.00     7500   1.00   1.321  -0.111  -0.147  -0.022
  0.00     7500   1.50   1.349  -0.102  -0.140  -0.039
  0.00     7500   2.00   1.348  -0.082  -0.130  -0.058
  0.00     7500   2.50   1.321  -0.055  -0.118  -0.076
  0.00     7500   3.00   1.261  -0.016  -0.106  -0.091
  0.00     7500   3.50   1.184   0.017  -0.093  -0.102
  0.00     7500   4.00   1.099   0.044  -0.080  -0.109
  0.00     7500   4.50   1.009   0.067  -0.067  -0.112
  0.00     7500   5.00   0.916   0.088  -0.056  -0.112
  0.00     7750   1.00   1.241  -0.138  -0.167  -0.031
  0.00     7750   1.50   1.289  -0.144  -0.161  -0.044
  0.00     7750   2.00   1.308  -0.128  -0.153  -0.063
  0.00     7750   2.50   1.300  -0.107  -0.143  -0.082
  0.00     7750   3.00   1.266  -0.078  -0.132  -0.098
  0.00     7750   3.50   1.198  -0.038  -0.120  -0.113
  0.00     7750   4.00   1.116  -0.005  -0.106  -0.122
  0.00     7750   4.50   1.026   0.023  -0.092  -0.127
  0.00     7750   5.00   0.930   0.046  -0.078  -0.127
  0.00     8000   1.00   1.137  -0.141  -0.177  -0.045
  0.00     8000   1.50   1.216  -0.175  -0.179  -0.051
  0.00     8000   2.00   1.253  -0.167  -0.173  -0.068
  0.00     8000   2.50   1.263  -0.149  -0.165  -0.087
  0.00     8000   3.00   1.248  -0.124  -0.154  -0.105
  0.00     8000   3.50   1.204  -0.093  -0.143  -0.121
  0.00     8000   4.00   1.130  -0.054  -0.130  -0.133
  0.00     8000   4.50   1.042  -0.021  -0.115  -0.140
  0.00     8000   5.00   0.947   0.006  -0.101  -0.142
  0.00     8250   1.00   1.010  -0.126  -0.173  -0.071
  0.00     8250   1.50   1.133  -0.192  -0.191  -0.060
  0.00     8250   2.00   1.187  -0.198  -0.189  -0.074
  0.00     8250   2.50   1.214  -0.184  -0.183  -0.093
  0.00     8250   3.00   1.216  -0.163  -0.174  -0.112
  0.00     8250   3.50   1.192  -0.137  -0.163  -0.128
  0.00     8250   4.00   1.138  -0.103  -0.152  -0.142
  0.00     8250   4.50   1.056  -0.064  -0.138  -0.151
  0.00     8250   5.00   0.964  -0.033  -0.123  -0.156
  0.00     8500   1.50   1.045  -0.199  -0.198  -0.072
  0.00     8500   2.00   1.114  -0.219  -0.201  -0.081
  0.00     8500   2.50   1.154  -0.213  -0.197  -0.098
  0.00     8500   3.00   1.170  -0.195  -0.190  -0.117
  0.00     8500   3.50   1.162  -0.173  -0.181  -0.134
  0.00     8500   4.00   1.129  -0.145  -0.170  -0.149
  0.00     8500   4.50   1.065  -0.108  -0.158  -0.161
  0.00     8500   5.00   0.977  -0.071  -0.144  -0.168
  0.00     8750   1.50   0.957  -0.200  -0.201  -0.086
  0.00     8750   2.00   1.041  -0.232  -0.210  -0.089
  0.00     8750   2.50   1.089  -0.234  -0.208  -0.104
  0.00     8750   3.00   1.116  -0.222  -0.203  -0.122
  0.00     8750   3.50   1.122  -0.202  -0.196  -0.140
  0.00     8750   4.00   1.104  -0.178  -0.187  -0.156
  0.00     8750   4.50   1.060  -0.148  -0.175  -0.168
  0.00     8750   5.00   0.984  -0.109  -0.163  -0.178
  0.00     9000   1.50   0.870  -0.200  -0.202  -0.102
  0.00     9000   2.00   0.972  -0.240  -0.216  -0.099
  0.00     9000   2.50   1.027  -0.249  -0.217  -0.110
  0.00     9000   3.00   1.061  -0.242  -0.213  -0.127
  0.00     9000   3.50   1.076  -0.226  -0.207  -0.145
  0.00     9000   4.00   1.069  -0.204  -0.200  -0.161
  0.00     9000   4.50   1.040  -0.179  -0.190  -0.174
  0.00     9000   5.00   0.983  -0.146  -0.179  -0.185
  0.00     9250   2.00   0.903  -0.245  -0.220  -0.109
  0.00     9250   2.50   0.967  -0.260  -0.224  -0.117
  0.00     9250   3.00   1.007  -0.257  -0.222  -0.132
  0.00     9250   3.50   1.028  -0.245  -0.217  -0.149
  0.00     9250   4.00   1.030  -0.227  -0.211  -0.166
  0.00     9250   4.50   1.012  -0.203  -0.203  -0.180
  0.00     9250   5.00   0.969  -0.176  -0.193  -0.192
  0.00     9500   2.00   0.835  -0.250  -0.224  -0.120
  0.00     9500   2.50   0.907  -0.268  -0.229  -0.125
  0.00     9500   3.00   0.953  -0.270  -0.229  -0.138
  0.00     9500   3.50   0.980  -0.261  -0.225  -0.154
  0.00     9500   4.00   0.990  -0.245  -0.220  -0.170
  0.00     9500   4.50   0.980  -0.224  -0.213  -0.185
  0.00     9500   5.00   0.947  -0.199  -0.204  -0.197
  0.00     9750   2.00   0.771  -0.253  -0.226  -0.131
  0.00     9750   2.50   0.848  -0.275  -0.234  -0.133
  0.00     9750   3.00   0.899  -0.280  -0.235  -0.144
  0.00     9750   3.50   0.932  -0.274  -0.232  -0.159
  0.00     9750   4.00   0.948  -0.261  -0.228  -0.175
  0.00     9750   4.50   0.946  -0.242  -0.222  -0.190
  0.00     9750   5.00   0.921  -0.219  -0.214  -0.202
  0.00    10000   2.00   0.710  -0.257  -0.229  -0.142
  0.00    10000   2.50   0.792  -0.280  -0.237  -0.142
  0.00    10000   3.00   0.846  -0.287  -0.240  -0.151
  0.00    10000   3.50   0.884  -0.284  -0.238  -0.164
  0.00    10000   4.00   0.905  -0.274  -0.235  -0.179
  0.00    10000   4.50   0.909  -0.257  -0.229  -0.193
  0.00    10000   5.00   0.893  -0.236  -0.223  -0.206
  0.00    10250   2.00   0.652  -0.261  -0.231  -0.152
  0.00    10250   2.50   0.738  -0.285  -0.241  -0.151
  0.00    10250   3.00   0.795  -0.294  -0.244  -0.158
  0.00    10250   3.50   0.836  -0.293  -0.243  -0.169
  0.00    10250   4.00   0.861  -0.284  -0.240  -0.183
  0.00    10250   4.50   0.871  -0.271  -0.236  -0.197
  0.00    10250   5.00   0.862  -0.251  -0.230  -0.210
  0.00    10500   2.00   0.599  -0.265  -0.233  -0.161
  0.00    10500   2.50   0.686  -0.289  -0.243  -0.159
  0.00    10500   3.00   0.746  -0.299  -0.247  -0.165
  0.00    10500   3.50   0.789  -0.300  -0.248  -0.175
  0.00    10500   4.00   0.818  -0.294  -0.246  -0.187
  0.00    10500   4.50   0.832  -0.282  -0.242  -0.201
  0.00    10500   5.00   0.829  -0.264  -0.237  -0.214
  0.00    10750   2.00   0.548  -0.269  -0.236  -0.169
  0.00    10750   2.50   0.637  -0.293  -0.246  -0.167
  0.00    10750   3.00   0.698  -0.304  -0.251  -0.172
  0.00    10750   3.50   0.743  -0.306  -0.252  -0.180
  0.00    10750   4.00   0.775  -0.302  -0.250  -0.192
  0.00    10750   4.50   0.793  -0.291  -0.247  -0.204
  0.00    10750   5.00   0.795  -0.276  -0.242  -0.217
  0.00    11000   2.00   0.502  -0.273  -0.238  -0.176
  0.00    11000   2.50   0.591  -0.298  -0.249  -0.175
  0.00    11000   3.00   0.653  -0.309  -0.253  -0.179
  0.00    11000   3.50   0.699  -0.312  -0.255  -0.186
  0.00    11000   4.00   0.732  -0.308  -0.254  -0.196
  0.00    11000   4.50   0.754  -0.300  -0.252  -0.208
  0.00    11000   5.00   0.760  -0.286  -0.248  -0.220
  0.00    11250   2.00   0.460  -0.277  -0.240  -0.183
  0.00    11250   2.50   0.548  -0.302  -0.251  -0.181
  0.00    11250   3.00   0.609  -0.313  -0.256  -0.185
  0.00    11250   3.50   0.656  -0.317  -0.258  -0.192
  0.00    11250   4.00   0.691  -0.314  -0.258  -0.201
  0.00    11250   4.50   0.714  -0.307  -0.256  -0.211
  0.00    11250   5.00   0.724  -0.295  -0.252  -0.223
  0.00    11500   2.00   0.420  -0.281  -0.243  -0.190
  0.00    11500   2.50   0.507  -0.306  -0.253  -0.188
  0.00    11500   3.00   0.569  -0.317  -0.259  -0.191
  0.00    11500   3.50   0.615  -0.321  -0.261  -0.197
  0.00    11500   4.00   0.651  -0.320  -0.261  -0.206
  0.00    11500   4.50   0.676  -0.314  -0.259  -0.215
  0.00    11500   5.00   0.689  -0.303  -0.256  -0.226
  0.00    11750   2.00   0.383  -0.285  -0.245  -0.196
  0.00    11750   2.50   0.470  -0.310  -0.256  -0.194
  0.00    11750   3.00   0.530  -0.322  -0.261  -0.197
  0.00    11750   3.50   0.576  -0.325  -0.263  -0.203
  0.00    11750   4.00   0.612  -0.324  -0.264  -0.210
  0.00    11750   4.50   0.638  -0.319  -0.263  -0.219
  0.00    11750   5.00   0.653  -0.310  -0.260  -0.229
  0.00    12000   2.50   0.435  -0.314  -0.258  -0.199
  0.00    12000   3.00   0.494  -0.326  -0.263  -0.202
  0.00    12000   3.50   0.539  -0.330  -0.266  -0.208
  0.00    12000   4.00   0.575  -0.329  -0.266  -0.215
  0.00    12000   4.50   0.602  -0.324  -0.266  -0.223
  0.00    12000   5.00   0.618  -0.316  -0.264  -0.232
  0.00    12250   2.50   0.403  -0.318  -0.261  -0.204
  0.00    12250   3.00   0.461  -0.330  -0.266  -0.207
  0.00    12250   3.50   0.505  -0.334  -0.268  -0.213
  0.00    12250   4.00   0.540  -0.333  -0.269  -0.220
  0.00    12250   4.50   0.567  -0.329  -0.268  -0.227
  0.00    12250   5.00   0.585  -0.322  -0.267  -0.235
  0.00    12500   2.50   0.373  -0.323  -0.263  -0.209
  0.00    12500   3.00   0.429  -0.334  -0.268  -0.212
  0.00    12500   3.50   0.472  -0.338  -0.270  -0.217
  0.00    12500   4.00   0.506  -0.337  -0.271  -0.224
  0.00    12500   4.50   0.533  -0.334  -0.271  -0.231
  0.00    12500   5.00   0.552  -0.327  -0.270  -0.238
  0.00    12750   2.50   0.344  -0.327  -0.266  -0.214
  0.00    12750   3.00   0.400  -0.338  -0.270  -0.216
  0.00    12750   3.50   0.442  -0.342  -0.273  -0.222
  0.00    12750   4.00   0.475  -0.341  -0.273  -0.228
  0.00    12750   4.50   0.502  -0.338  -0.273  -0.235
  0.00    12750   5.00   0.520  -0.331  -0.272  -0.242
  0.00    13000   2.50   0.317  -0.331  -0.268  -0.218
  0.00    13000   3.00   0.372  -0.342  -0.273  -0.221
  0.00    13000   3.50   0.413  -0.346  -0.275  -0.226
  0.00    13000   4.00   0.445  -0.345  -0.276  -0.232
  0.00    13000   4.50   0.471  -0.342  -0.276  -0.238
  0.00    13000   5.00   0.490  -0.336  -0.275  -0.245
  0.00    14000   2.00   0.124  -0.317  -0.265  -0.237
  0.00    14000   2.50   0.221  -0.346  -0.277  -0.234
  0.00    14000   3.00   0.276  -0.357  -0.282  -0.236
  0.00    14000   3.50   0.314  -0.361  -0.284  -0.240
  0.00    14000   4.00   0.343  -0.360  -0.284  -0.245
  0.00    14000   4.50   0.366  -0.357  -0.284  -0.251
  0.00    14000   5.00   0.383  -0.352  -0.284  -0.257
  0.00    15000   2.50   0.138  -0.360  -0.286  -0.247
  0.00    15000   3.00   0.196  -0.372  -0.290  -0.248
  0.00    15000   3.50   0.233  -0.376  -0.292  -0.252
  0.00    15000   4.00   0.260  -0.375  -0.292  -0.257
  0.00    15000   4.50   0.279  -0.371  -0.292  -0.262
  0.00    15000   5.00   0.294  -0.366  -0.291  -0.268
  0.00    16000   2.50   0.064  -0.373  -0.294  -0.259
  0.00    16000   3.00   0.126  -0.385  -0.298  -0.260
  0.00    16000   3.50   0.165  -0.389  -0.300  -0.263
  0.00    16000   4.00   0.190  -0.388  -0.300  -0.267
  0.00    16000   4.50   0.208  -0.384  -0.300  -0.271
  0.00    16000   5.00   0.221  -0.379  -0.299  -0.277
  0.00    17000   2.50  -0.006  -0.383  -0.302  -0.270
  0.00    17000   3.00   0.063  -0.398  -0.306  -0.270
  0.00    17000   3.50   0.103  -0.402  -0.307  -0.272
  0.00    17000   4.00   0.130  -0.402  -0.307  -0.276
  0.00    17000   4.50   0.147  -0.397  -0.307  -0.280
  0.00    17000   5.00   0.158  -0.391  -0.306  -0.284
  0.00    18000   2.50  -0.073  -0.391  -0.308  -0.281
  0.00    18000   3.00   0.005  -0.409  -0.314  -0.279
  0.00    18000   3.50   0.048  -0.414  -0.314  -0.281
  0.00    18000   4.00   0.075  -0.414  -0.315  -0.284
  0.00    18000   4.50   0.093  -0.409  -0.314  -0.287
  0.00    18000   5.00   0.103  -0.403  -0.312  -0.291
  0.00    19000   2.50  -0.138  -0.395  -0.312  -0.290
  0.00    19000   3.00  -0.049  -0.419  -0.320  -0.288
  0.00    19000   3.50  -0.003  -0.425  -0.321  -0.289
  0.00    19000   4.00   0.025  -0.425  -0.321  -0.292
  0.00    19000   4.50   0.043  -0.421  -0.320  -0.295
  0.00    19000   5.00   0.054  -0.415  -0.319  -0.298
  0.00    20000   3.00  -0.100  -0.427  -0.326  -0.296
  0.00    20000   3.50  -0.050  -0.434  -0.328  -0.297
  0.00    20000   4.00  -0.020  -0.435  -0.328  -0.299
  0.00    20000   4.50  -0.002  -0.432  -0.327  -0.301
  0.00    20000   5.00   0.010  -0.425  -0.325  -0.304
  0.00    21000   3.00  -0.149  -0.433  -0.331  -0.303
  0.00    21000   3.50  -0.094  -0.442  -0.333  -0.304
  0.00    21000   4.00  -0.063  -0.444  -0.334  -0.305
  0.00    21000   4.50  -0.044  -0.441  -0.333  -0.308
  0.00    21000   5.00  -0.032  -0.436  -0.331  -0.310
  0.00    22000   3.00  -0.194  -0.438  -0.334  -0.309
  0.00    22000   3.50  -0.136  -0.449  -0.338  -0.310
  0.00    22000   4.00  -0.103  -0.452  -0.339  -0.312
  0.00    22000   4.50  -0.083  -0.450  -0.338  -0.314
  0.00    22000   5.00  -0.071  -0.445  -0.336  -0.316
  0.00    23000   3.00  -0.232  -0.444  -0.337  -0.314
  0.00    23000   3.50  -0.175  -0.456  -0.342  -0.316
  0.00    23000   4.00  -0.140  -0.459  -0.344  -0.317
  0.00    23000   4.50  -0.120  -0.458  -0.343  -0.319
  0.00    23000   5.00  -0.107  -0.454  -0.342  -0.321
  0.00    24000   3.00  -0.267  -0.450  -0.341  -0.319
  0.00    24000   3.50  -0.210  -0.462  -0.346  -0.320
  0.00    24000   4.00  -0.175  -0.465  -0.348  -0.322
  0.00    24000   4.50  -0.154  -0.464  -0.347  -0.324
  0.00    24000   5.00  -0.142  -0.461  -0.346  -0.326
  0.00    25000   3.00  -0.299  -0.456  -0.345  -0.324
  0.00    25000   3.50  -0.241  -0.469  -0.350  -0.325
  0.00    25000   4.00  -0.207  -0.472  -0.351  -0.326
  0.00    25000   4.50  -0.186  -0.471  -0.351  -0.329
  0.00    25000   5.00  -0.174  -0.468  -0.350  -0.330
  0.00    26000   3.00  -0.331  -0.457  -0.345  -0.328
  0.00    26000   3.50  -0.268  -0.476  -0.355  -0.330
  0.00    26000   4.00  -0.235  -0.478  -0.355  -0.331
  0.00    26000   4.50  -0.215  -0.477  -0.355  -0.332
  0.00    26000   5.00  -0.203  -0.474  -0.354  -0.334
  0.00    27000   3.50  -0.294  -0.484  -0.359  -0.334
  0.00    27000   4.00  -0.261  -0.485  -0.360  -0.335
  0.00    27000   4.50  -0.241  -0.484  -0.359  -0.336
  0.00    27000   5.00  -0.229  -0.481  -0.358  -0.338
  0.00    28000   3.50  -0.319  -0.489  -0.362  -0.338
  0.00    28000   4.00  -0.284  -0.493  -0.364  -0.339
  0.00    28000   4.50  -0.265  -0.491  -0.363  -0.340
  0.00    28000   5.00  -0.253  -0.488  -0.362  -0.341
  0.00    29000   3.50  -0.342  -0.494  -0.363  -0.342
  0.00    29000   4.00  -0.307  -0.500  -0.368  -0.343
  0.00    29000   4.50  -0.287  -0.498  -0.367  -0.344
  0.00    29000   5.00  -0.276  -0.495  -0.366  -0.345
  0.00    30000   3.50  -0.362  -0.496  -0.362  -0.345
  0.00    30000   4.00  -0.329  -0.506  -0.370  -0.346
  0.00    30000   4.50  -0.309  -0.505  -0.371  -0.347
  0.00    30000   5.00  -0.297  -0.501  -0.370  -0.348
  0.00    31000   3.50  -0.379  -0.497  -0.360  -0.347
  0.00    31000   4.00  -0.348  -0.511  -0.372  -0.350
  0.00    31000   4.50  -0.329  -0.511  -0.374  -0.350
  0.00    31000   5.00  -0.318  -0.508  -0.373  -0.351
  0.00    32000   4.00  -0.365  -0.515  -0.372  -0.352
  0.00    32000   4.50  -0.347  -0.517  -0.376  -0.353
  0.00    32000   5.00  -0.337  -0.514  -0.376  -0.354
  0.00    33000   4.00  -0.379  -0.518  -0.371  -0.355
  0.00    33000   4.50  -0.363  -0.522  -0.377  -0.356
  0.00    33000   5.00  -0.354  -0.520  -0.378  -0.356
  0.00    34000   4.00  -0.390  -0.520  -0.369  -0.357
  0.00    34000   4.50  -0.377  -0.526  -0.376  -0.358
  0.00    34000   5.00  -0.369  -0.525  -0.379  -0.359
  0.00    35000   4.00  -0.399  -0.522  -0.367  -0.359
  0.00    35000   4.50  -0.388  -0.529  -0.375  -0.361
  0.00    35000   5.00  -0.381  -0.529  -0.379  -0.361
  0.00    36000   4.00  -0.406  -0.525  -0.365  -0.360
  0.00    36000   4.50  -0.397  -0.532  -0.373  -0.363
  0.00    36000   5.00  -0.392  -0.533  -0.378  -0.363
  0.00    37000   4.00  -0.412  -0.527  -0.364  -0.361
  0.00    37000   4.50  -0.404  -0.535  -0.371  -0.365
  0.00    37000   5.00  -0.400  -0.536  -0.376  -0.365
  0.00    38000   4.00  -0.418  -0.529  -0.364  -0.362
  0.00    38000   4.50  -0.410  -0.538  -0.369  -0.366
  0.00    38000   5.00  -0.407  -0.539  -0.374  -0.367
  0.00    39000   4.00  -0.423  -0.531  -0.364  -0.364
  0.00    39000   4.50  -0.416  -0.540  -0.368  -0.368
  0.00    39000   5.00  -0.413  -0.542  -0.373  -0.369
  0.00    40000   4.50  -0.420  -0.543  -0.368  -0.370
  0.00    40000   5.00  -0.418  -0.545  -0.371  -0.371
  0.00    41000   4.50  -0.425  -0.545  -0.368  -0.371
  0.00    41000   5.00  -0.422  -0.548  -0.370  -0.373
  0.00    42000   4.50  -0.429  -0.548  -0.368  -0.372
  0.00    42000   5.00  -0.426  -0.551  -0.370  -0.374
  0.00    43000   4.50  -0.433  -0.549  -0.368  -0.373
  0.00    43000   5.00  -0.430  -0.553  -0.369  -0.376
  0.00    44000   4.50  -0.437  -0.551  -0.369  -0.374
  0.00    44000   5.00  -0.434  -0.555  -0.369  -0.377
  0.00    45000   4.50  -0.441  -0.552  -0.369  -0.375
  0.00    45000   5.00  -0.437  -0.557  -0.370  -0.378
  0.00    46000   4.50  -0.444  -0.553  -0.370  -0.375
  0.00    46000   5.00  -0.441  -0.559  -0.370  -0.379
  0.00    47000   4.50  -0.448  -0.554  -0.371  -0.375
  0.00    47000   5.00  -0.444  -0.560  -0.371  -0.379
  0.00    48000   4.50  -0.451  -0.555  -0.372  -0.375
  0.00    48000   5.00  -0.447  -0.561  -0.371  -0.380
  0.00    49000   4.50  -0.455  -0.555  -0.373  -0.375
  0.00    49000   5.00  -0.451  -0.562  -0.372  -0.380
  0.00    50000   5.00  -0.454  -0.563  -0.373  -0.380
 -0.50     3500   0.00   3.691   1.526   1.069   0.632
 -0.50     3500   0.50   3.367   1.414   1.125   0.653
 -0.50     3500   1.00   3.043   1.316   1.174   0.670
 -0.50     3500   1.50   2.739   1.232   1.210   0.682
 -0.50     3500   2.00   2.474   1.159   1.232   0.687
 -0.50     3500   2.50   2.256   1.095   1.238   0.686
 -0.50     3500   3.00   2.097   1.050   1.226   0.678
 -0.50     3500   3.50   2.018   1.046   1.184   0.659
 -0.50     3500   4.00   1.991   1.085   1.113   0.629
 -0.50     3500   4.50   1.997   1.151   1.030   0.597
 -0.50     3500   5.00   2.061   1.254   0.953   0.567
 -0.50     3750   0.00   3.867   1.523   0.633   0.398
 -0.50     3750   0.50   3.586   1.459   0.646   0.412
 -0.50     3750   1.00   3.309   1.402   0.669   0.428
 -0.50     3750   1.50   3.037   1.345   0.698   0.446
 -0.50     3750   2.00   2.782   1.288   0.730   0.462
 -0.50     3750   2.50   2.558   1.232   0.759   0.475
 -0.50     3750   3.00   2.367   1.184   0.782   0.484
 -0.50     3750   3.50   2.237   1.154   0.795   0.489
 -0.50     3750   4.00   2.174   1.164   0.791   0.483
 -0.50     3750   4.50   2.124   1.190   0.766   0.469
 -0.50     3750   5.00   2.106   1.233   0.732   0.451
 -0.50     4000   0.00   3.536   1.330   0.481   0.284
 -0.50     4000   0.50   3.299   1.282   0.475   0.287
 -0.50     4000   1.00   3.077   1.252   0.474   0.292
 -0.50     4000   1.50   2.877   1.232   0.477   0.298
 -0.50     4000   2.00   2.691   1.215   0.484   0.306
 -0.50     4000   2.50   2.534   1.199   0.494   0.315
 -0.50     4000   3.00   2.399   1.181   0.508   0.325
 -0.50     4000   3.50   2.292   1.167   0.525   0.336
 -0.50     4000   4.00   2.231   1.168   0.542   0.343
 -0.50     4000   4.50   2.189   1.188   0.551   0.342
 -0.50     4000   5.00   2.146   1.211   0.552   0.337
 -0.50     4250   0.00   3.075   1.157   0.394   0.216
 -0.50     4250   0.50   2.867   1.104   0.387   0.219
 -0.50     4250   1.00   2.679   1.071   0.384   0.222
 -0.50     4250   1.50   2.515   1.052   0.383   0.224
 -0.50     4250   2.00   2.368   1.040   0.382   0.227
 -0.50     4250   2.50   2.254   1.037   0.382   0.229
 -0.50     4250   3.00   2.175   1.040   0.383   0.231
 -0.50     4250   3.50   2.128   1.052   0.386   0.234
 -0.50     4250   4.00   2.108   1.069   0.392   0.237
 -0.50     4250   4.50   2.106   1.097   0.403   0.240
 -0.50     4250   5.00   2.102   1.131   0.417   0.241
 -0.50     4500   0.00   2.721   1.026   0.331   0.164
 -0.50     4500   0.50   2.542   0.974   0.322   0.167
 -0.50     4500   1.00   2.385   0.940   0.319   0.171
 -0.50     4500   1.50   2.247   0.918   0.318   0.174
 -0.50     4500   2.00   2.126   0.903   0.318   0.177
 -0.50     4500   2.50   2.025   0.895   0.318   0.178
 -0.50     4500   3.00   1.953   0.895   0.317   0.179
 -0.50     4500   3.50   1.914   0.903   0.317   0.179
 -0.50     4500   4.00   1.904   0.922   0.317   0.179
 -0.50     4500   4.50   1.917   0.949   0.320   0.178
 -0.50     4500   5.00   1.942   0.986   0.327   0.178
 -0.50     4750   0.00   2.434   0.901   0.280   0.122
 -0.50     4750   0.50   2.273   0.856   0.271   0.125
 -0.50     4750   1.00   2.133   0.824   0.267   0.129
 -0.50     4750   1.50   2.014   0.802   0.265   0.132
 -0.50     4750   2.00   1.913   0.788   0.265   0.135
 -0.50     4750   2.50   1.828   0.777   0.265   0.137
 -0.50     4750   3.00   1.763   0.772   0.265   0.138
 -0.50     4750   3.50   1.723   0.773   0.264   0.138
 -0.50     4750   4.00   1.708   0.783   0.264   0.138
 -0.50     4750   4.50   1.716   0.801   0.265   0.136
 -0.50     4750   5.00   1.743   0.828   0.267   0.134
 -0.50     5000   0.00   2.191   0.773   0.233   0.089
 -0.50     5000   0.50   2.043   0.738   0.226   0.091
 -0.50     5000   1.00   1.913   0.711   0.222   0.094
 -0.50     5000   1.50   1.802   0.694   0.220   0.097
 -0.50     5000   2.00   1.712   0.682   0.220   0.100
 -0.50     5000   2.50   1.637   0.673   0.220   0.102
 -0.50     5000   3.00   1.580   0.668   0.220   0.104
 -0.50     5000   3.50   1.543   0.666   0.220   0.104
 -0.50     5000   4.00   1.525   0.670   0.220   0.104
 -0.50     5000   4.50   1.528   0.680   0.220   0.102
 -0.50     5000   5.00   1.547   0.697   0.221   0.100
 -0.50     5250   0.00   1.994   0.644   0.185   0.062
 -0.50     5250   0.50   1.864   0.621   0.182   0.063
 -0.50     5250   1.00   1.744   0.603   0.180   0.065
 -0.50     5250   1.50   1.639   0.591   0.179   0.067
 -0.50     5250   2.00   1.550   0.583   0.180   0.070
 -0.50     5250   2.50   1.478   0.578   0.180   0.072
 -0.50     5250   3.00   1.423   0.576   0.181   0.073
 -0.50     5250   3.50   1.385   0.576   0.181   0.074
 -0.50     5250   4.00   1.365   0.578   0.181   0.073
 -0.50     5250   4.50   1.362   0.584   0.182   0.073
 -0.50     5250   5.00   1.375   0.594   0.182   0.071
 -0.50     5500   0.00   1.841   0.517   0.136   0.043
 -0.50     5500   0.50   1.731   0.507   0.137   0.041
 -0.50     5500   1.00   1.622   0.499   0.139   0.041
 -0.50     5500   1.50   1.522   0.494   0.140   0.042
 -0.50     5500   2.00   1.434   0.491   0.142   0.043
 -0.50     5500   2.50   1.359   0.490   0.144   0.044
 -0.50     5500   3.00   1.299   0.491   0.146   0.046
 -0.50     5500   3.50   1.254   0.493   0.147   0.047
 -0.50     5500   4.00   1.227   0.497   0.147   0.047
 -0.50     5500   4.50   1.217   0.503   0.148   0.046
 -0.50     5500   5.00   1.223   0.511   0.148   0.045
 -0.50     5750   0.00   1.729   0.397   0.088   0.032
 -0.50     5750   0.50   1.638   0.398   0.094   0.026
 -0.50     5750   1.00   1.542   0.399   0.098   0.022
 -0.50     5750   1.50   1.447   0.401   0.102   0.021
 -0.50     5750   2.00   1.359   0.404   0.106   0.020
 -0.50     5750   2.50   1.281   0.408   0.110   0.021
 -0.50     5750   3.00   1.213   0.413   0.112   0.021
 -0.50     5750   3.50   1.159   0.418   0.115   0.022
 -0.50     5750   4.00   1.120   0.424   0.116   0.023
 -0.50     5750   4.50   1.097   0.430   0.118   0.022
 -0.50     5750   5.00   1.092   0.438   0.119   0.022
 -0.50     6000   0.00   1.641   0.282   0.042   0.026
 -0.50     6000   0.50   1.576   0.296   0.051   0.016
 -0.50     6000   1.00   1.494   0.305   0.058   0.008
 -0.50     6000   1.50   1.407   0.313   0.065   0.004
 -0.50     6000   2.00   1.320   0.322   0.071   0.001
 -0.50     6000   2.50   1.238   0.331   0.076  -0.000
 -0.50     6000   3.00   1.164   0.340   0.081  -0.000
 -0.50     6000   3.50   1.099   0.348   0.085   0.000
 -0.50     6000   4.00   1.047   0.357   0.088   0.000
 -0.50     6000   4.50   1.010   0.365   0.090   0.001
 -0.50     6000   5.00   0.991   0.374   0.091   0.000
 -0.50     6250   0.50   1.529   0.197   0.009   0.011
 -0.50     6250   1.00   1.466   0.216   0.018  -0.001
 -0.50     6250   1.50   1.390   0.231   0.027  -0.009
 -0.50     6250   2.00   1.308   0.245   0.036  -0.015
 -0.50     6250   2.50   1.224   0.259   0.043  -0.018
 -0.50     6250   3.00   1.144   0.271   0.050  -0.020
 -0.50     6250   3.50   1.069   0.283   0.055  -0.020
 -0.50     6250   4.00   1.004   0.295   0.060  -0.020
 -0.50     6250   4.50   0.952   0.305   0.064  -0.019
 -0.50     6250   5.00   0.917   0.315   0.066  -0.019
 -0.50     6500   0.50   1.487   0.100  -0.029   0.009
 -0.50     6500   1.00   1.448   0.129  -0.020  -0.006
 -0.50     6500   1.50   1.385   0.153  -0.010  -0.019
 -0.50     6500   2.00   1.310   0.173   0.001  -0.028
 -0.50     6500   2.50   1.229   0.190   0.010  -0.034
 -0.50     6500   3.00   1.146   0.207   0.019  -0.038
 -0.50     6500   3.50   1.064   0.222   0.027  -0.039
 -0.50     6500   4.00   0.987   0.236   0.033  -0.039
 -0.50     6500   4.50   0.921   0.249   0.038  -0.038
 -0.50     6500   5.00   0.868   0.261   0.043  -0.038
 -0.50     6750   0.50   1.444   0.022  -0.067   0.007
 -0.50     6750   1.00   1.428   0.042  -0.055  -0.009
 -0.50     6750   1.50   1.384   0.074  -0.045  -0.025
 -0.50     6750   2.00   1.319   0.103  -0.034  -0.038
 -0.50     6750   2.50   1.244   0.125  -0.023  -0.047
 -0.50     6750   3.00   1.161   0.146  -0.012  -0.053
 -0.50     6750   3.50   1.075   0.165  -0.002  -0.056
 -0.50     6750   4.00   0.990   0.182   0.006  -0.057
 -0.50     6750   4.50   0.911   0.197   0.014  -0.056
 -0.50     6750   5.00   0.843   0.211   0.019  -0.055
 -0.50     7000   0.50   1.391  -0.040  -0.100   0.005
 -0.50     7000   1.00   1.399  -0.027  -0.089  -0.011
 -0.50     7000   1.50   1.379  -0.004  -0.078  -0.029
 -0.50     7000   2.00   1.330   0.031  -0.067  -0.045
 -0.50     7000   2.50   1.261   0.062  -0.055  -0.058
 -0.50     7000   3.00   1.182   0.087  -0.042  -0.067
 -0.50     7000   3.50   1.096   0.110  -0.031  -0.072
 -0.50     7000   4.00   1.007   0.130  -0.020  -0.074
 -0.50     7000   4.50   0.918   0.148  -0.011  -0.073
 -0.50     7000   5.00   0.837   0.164  -0.004  -0.072
 -0.50     7250   0.50   1.329  -0.083  -0.129  -0.000
 -0.50     7250   1.00   1.359  -0.083  -0.120  -0.014
 -0.50     7250   1.50   1.362  -0.066  -0.109  -0.033
 -0.50     7250   2.00   1.336  -0.040  -0.098  -0.051
 -0.50     7250   2.50   1.279  -0.002  -0.086  -0.066
 -0.50     7250   3.00   1.205   0.031  -0.073  -0.079
 -0.50     7250   3.50   1.122   0.057  -0.060  -0.086
 -0.50     7250   4.00   1.031   0.080  -0.047  -0.090
 -0.50     7250   4.50   0.937   0.101  -0.036  -0.090
 -0.50     7250   5.00   0.846   0.120  -0.026  -0.089
 -0.50     7500   0.50   1.238  -0.085  -0.147  -0.015
 -0.50     7500   1.00   1.301  -0.125  -0.145  -0.019
 -0.50     7500   1.50   1.326  -0.116  -0.136  -0.036
 -0.50     7500   2.00   1.323  -0.096  -0.126  -0.055
 -0.50     7500   2.50   1.291  -0.068  -0.114  -0.073
 -0.50     7500   3.00   1.227  -0.028  -0.102  -0.088
 -0.50     7500   3.50   1.147   0.005  -0.088  -0.098
 -0.50     7500   4.00   1.058   0.033  -0.074  -0.104
 -0.50     7500   4.50   0.963   0.057  -0.061  -0.106
 -0.50     7500   5.00   0.865   0.078  -0.049  -0.106
 -0.50     7750   1.00   1.228  -0.149  -0.164  -0.028
 -0.50     7750   1.50   1.274  -0.154  -0.158  -0.042
 -0.50     7750   2.00   1.290  -0.139  -0.150  -0.061
 -0.50     7750   2.50   1.280  -0.117  -0.139  -0.079
 -0.50     7750   3.00   1.240  -0.087  -0.127  -0.096
 -0.50     7750   3.50   1.169  -0.047  -0.115  -0.109
 -0.50     7750   4.00   1.085  -0.014  -0.100  -0.118
 -0.50     7750   4.50   0.990   0.014  -0.085  -0.121
 -0.50     7750   5.00   0.889   0.038  -0.072  -0.121
 -0.50     8000   1.00   1.128  -0.149  -0.174  -0.042
 -0.50     8000   1.50   1.206  -0.182  -0.176  -0.048
 -0.50     8000   2.00   1.242  -0.175  -0.170  -0.066
 -0.50     8000   2.50   1.250  -0.157  -0.161  -0.085
 -0.50     8000   3.00   1.232  -0.133  -0.150  -0.103
 -0.50     8000   3.50   1.184  -0.100  -0.138  -0.118
 -0.50     8000   4.00   1.106  -0.060  -0.125  -0.129
 -0.50     8000   4.50   1.015  -0.028  -0.110  -0.135
 -0.50     8000   5.00   0.915  -0.001  -0.095  -0.137
 -0.50     8250   1.00   1.008  -0.132  -0.172  -0.066
 -0.50     8250   1.50   1.125  -0.196  -0.188  -0.057
 -0.50     8250   2.00   1.179  -0.203  -0.186  -0.071
 -0.50     8250   2.50   1.205  -0.190  -0.179  -0.090
 -0.50     8250   3.00   1.206  -0.169  -0.170  -0.109
 -0.50     8250   3.50   1.179  -0.143  -0.159  -0.125
 -0.50     8250   4.00   1.121  -0.108  -0.147  -0.138
 -0.50     8250   4.50   1.036  -0.069  -0.133  -0.147
 -0.50     8250   5.00   0.940  -0.039  -0.117  -0.151
 -0.50     8500   1.50   1.041  -0.201  -0.195  -0.069
 -0.50     8500   2.00   1.109  -0.220  -0.198  -0.078
 -0.50     8500   2.50   1.148  -0.215  -0.193  -0.096
 -0.50     8500   3.00   1.163  -0.199  -0.187  -0.114
 -0.50     8500   3.50   1.154  -0.177  -0.177  -0.131
 -0.50     8500   4.00   1.119  -0.149  -0.166  -0.146
 -0.50     8500   4.50   1.050  -0.111  -0.154  -0.157
 -0.50     8500   5.00   0.960  -0.075  -0.139  -0.164
 -0.50     8750   1.50   0.955  -0.201  -0.198  -0.083
 -0.50     8750   2.00   1.038  -0.232  -0.206  -0.086
 -0.50     8750   2.50   1.085  -0.234  -0.204  -0.101
 -0.50     8750   3.00   1.112  -0.223  -0.199  -0.119
 -0.50     8750   3.50   1.117  -0.204  -0.192  -0.137
 -0.50     8750   4.00   1.098  -0.180  -0.183  -0.153
 -0.50     8750   4.50   1.051  -0.150  -0.171  -0.165
 -0.50     8750   5.00   0.972  -0.112  -0.158  -0.174
 -0.50     9000   1.50   0.871  -0.200  -0.199  -0.098
 -0.50     9000   2.00   0.970  -0.239  -0.212  -0.095
 -0.50     9000   2.50   1.025  -0.248  -0.213  -0.108
 -0.50     9000   3.00   1.059  -0.241  -0.210  -0.125
 -0.50     9000   3.50   1.074  -0.226  -0.204  -0.142
 -0.50     9000   4.00   1.067  -0.206  -0.196  -0.158
 -0.50     9000   4.50   1.035  -0.180  -0.187  -0.171
 -0.50     9000   5.00   0.976  -0.147  -0.175  -0.182
 -0.50     9250   2.00   0.903  -0.243  -0.216  -0.106
 -0.50     9250   2.50   0.965  -0.257  -0.220  -0.115
 -0.50     9250   3.00   1.006  -0.256  -0.218  -0.130
 -0.50     9250   3.50   1.028  -0.244  -0.214  -0.147
 -0.50     9250   4.00   1.030  -0.227  -0.207  -0.163
 -0.50     9250   4.50   1.011  -0.204  -0.199  -0.177
 -0.50     9250   5.00   0.966  -0.177  -0.189  -0.188
 -0.50     9500   2.00   0.837  -0.247  -0.220  -0.116
 -0.50     9500   2.50   0.907  -0.265  -0.225  -0.122
 -0.50     9500   3.00   0.952  -0.267  -0.225  -0.135
 -0.50     9500   3.50   0.980  -0.258  -0.222  -0.151
 -0.50     9500   4.00   0.991  -0.244  -0.217  -0.168
 -0.50     9500   4.50   0.981  -0.224  -0.210  -0.182
 -0.50     9500   5.00   0.947  -0.199  -0.201  -0.194
 -0.50     9750   2.00   0.776  -0.251  -0.223  -0.127
 -0.50     9750   2.50   0.850  -0.271  -0.230  -0.130
 -0.50     9750   3.00   0.899  -0.276  -0.231  -0.141
 -0.50     9750   3.50   0.932  -0.270  -0.228  -0.156
 -0.50     9750   4.00   0.949  -0.258  -0.224  -0.172
 -0.50     9750   4.50   0.947  -0.240  -0.218  -0.187
 -0.50     9750   5.00   0.923  -0.218  -0.211  -0.199
 -0.50    10000   2.00   0.717  -0.255  -0.225  -0.137
 -0.50    10000   2.50   0.795  -0.276  -0.233  -0.138
 -0.50    10000   3.00   0.848  -0.283  -0.235  -0.148
 -0.50    10000   3.50   0.885  -0.280  -0.234  -0.161
 -0.50    10000   4.00   0.906  -0.270  -0.231  -0.176
 -0.50    10000   4.50   0.911  -0.255  -0.226  -0.191
 -0.50    10000   5.00   0.895  -0.234  -0.220  -0.204
 -0.50    10250   2.00   0.662  -0.258  -0.228  -0.147
 -0.50    10250   2.50   0.743  -0.281  -0.236  -0.147
 -0.50    10250   3.00   0.798  -0.289  -0.240  -0.154
 -0.50    10250   3.50   0.837  -0.288  -0.239  -0.166
 -0.50    10250   4.00   0.863  -0.280  -0.237  -0.180
 -0.50    10250   4.50   0.873  -0.267  -0.232  -0.194
 -0.50    10250   5.00   0.864  -0.249  -0.227  -0.208
 -0.50    10500   2.00   0.611  -0.262  -0.230  -0.156
 -0.50    10500   2.50   0.693  -0.285  -0.239  -0.155
 -0.50    10500   3.00   0.750  -0.295  -0.243  -0.161
 -0.50    10500   3.50   0.791  -0.295  -0.243  -0.171
 -0.50    10500   4.00   0.819  -0.289  -0.242  -0.184
 -0.50    10500   4.50   0.834  -0.278  -0.238  -0.198
 -0.50    10500   5.00   0.832  -0.261  -0.233  -0.211
 -0.50    10750   2.00   0.563  -0.266  -0.232  -0.164
 -0.50    10750   2.50   0.647  -0.289  -0.242  -0.163
 -0.50    10750   3.00   0.704  -0.300  -0.246  -0.168
 -0.50    10750   3.50   0.746  -0.301  -0.247  -0.177
 -0.50    10750   4.00   0.777  -0.297  -0.246  -0.188
 -0.50    10750   4.50   0.795  -0.287  -0.243  -0.202
 -0.50    10750   5.00   0.798  -0.272  -0.239  -0.215
 -0.50    11000   2.00   0.519  -0.270  -0.235  -0.171
 -0.50    11000   2.50   0.603  -0.294  -0.245  -0.170
 -0.50    11000   3.00   0.661  -0.304  -0.249  -0.174
 -0.50    11000   3.50   0.704  -0.307  -0.251  -0.182
 -0.50    11000   4.00   0.736  -0.303  -0.250  -0.193
 -0.50    11000   4.50   0.756  -0.295  -0.248  -0.205
 -0.50    11000   5.00   0.763  -0.282  -0.244  -0.217
 -0.50    11250   2.00   0.478  -0.274  -0.237  -0.178
 -0.50    11250   2.50   0.562  -0.298  -0.247  -0.177
 -0.50    11250   3.00   0.620  -0.309  -0.252  -0.181
 -0.50    11250   3.50   0.663  -0.312  -0.254  -0.188
 -0.50    11250   4.00   0.696  -0.309  -0.253  -0.197
 -0.50    11250   4.50   0.718  -0.302  -0.252  -0.208
 -0.50    11250   5.00   0.727  -0.291  -0.249  -0.220
 -0.50    11500   2.00   0.440  -0.278  -0.240  -0.185
 -0.50    11500   2.50   0.524  -0.302  -0.250  -0.183
 -0.50    11500   3.00   0.581  -0.313  -0.255  -0.187
 -0.50    11500   3.50   0.625  -0.316  -0.257  -0.193
 -0.50    11500   4.00   0.658  -0.315  -0.257  -0.202
 -0.50    11500   4.50   0.681  -0.309  -0.255  -0.212
 -0.50    11500   5.00   0.693  -0.298  -0.253  -0.223
 -0.50    11750   2.00   0.404  -0.282  -0.243  -0.191
 -0.50    11750   2.50   0.488  -0.306  -0.252  -0.189
 -0.50    11750   3.00   0.545  -0.317  -0.257  -0.192
 -0.50    11750   3.50   0.588  -0.321  -0.259  -0.198
 -0.50    11750   4.00   0.622  -0.320  -0.260  -0.206
 -0.50    11750   4.50   0.646  -0.314  -0.259  -0.216
 -0.50    11750   5.00   0.659  -0.305  -0.257  -0.226
 -0.50    12000   2.50   0.454  -0.310  -0.255  -0.194
 -0.50    12000   3.00   0.511  -0.321  -0.260  -0.197
 -0.50    12000   3.50   0.554  -0.325  -0.262  -0.203
 -0.50    12000   4.00   0.587  -0.324  -0.262  -0.211
 -0.50    12000   4.50   0.612  -0.320  -0.262  -0.219
 -0.50    12000   5.00   0.626  -0.311  -0.260  -0.229
 -0.50    12250   2.50   0.423  -0.315  -0.258  -0.199
 -0.50    12250   3.00   0.479  -0.325  -0.262  -0.202
 -0.50    12250   3.50   0.521  -0.329  -0.264  -0.208
 -0.50    12250   4.00   0.554  -0.329  -0.265  -0.215
 -0.50    12250   4.50   0.579  -0.324  -0.265  -0.223
 -0.50    12250   5.00   0.595  -0.317  -0.263  -0.232
 -0.50    12500   2.50   0.394  -0.319  -0.260  -0.204
 -0.50    12500   3.00   0.449  -0.330  -0.265  -0.207
 -0.50    12500   3.50   0.491  -0.333  -0.267  -0.213
 -0.50    12500   4.00   0.523  -0.333  -0.268  -0.219
 -0.50    12500   4.50   0.548  -0.329  -0.267  -0.227
 -0.50    12500   5.00   0.564  -0.322  -0.266  -0.235
 -0.50    12750   2.50   0.366  -0.323  -0.263  -0.209
 -0.50    12750   3.00   0.421  -0.334  -0.267  -0.212
 -0.50    12750   3.50   0.462  -0.337  -0.269  -0.217
 -0.50    12750   4.00   0.494  -0.337  -0.270  -0.223
 -0.50    12750   4.50   0.518  -0.333  -0.270  -0.231
 -0.50    12750   5.00   0.535  -0.327  -0.269  -0.238
 -0.50    13000   2.50   0.340  -0.327  -0.265  -0.213
 -0.50    13000   3.00   0.394  -0.338  -0.269  -0.216
 -0.50    13000   3.50   0.434  -0.341  -0.272  -0.221
 -0.50    13000   4.00   0.466  -0.341  -0.272  -0.227
 -0.50    13000   4.50   0.490  -0.338  -0.272  -0.234
 -0.50    13000   5.00   0.507  -0.332  -0.272  -0.241
 -0.50    14000   2.00   0.149  -0.314  -0.263  -0.233
 -0.50    14000   2.50   0.245  -0.342  -0.275  -0.229
 -0.50    14000   3.00   0.300  -0.353  -0.279  -0.231
 -0.50    14000   3.50   0.338  -0.357  -0.281  -0.235
 -0.50    14000   4.00   0.367  -0.356  -0.281  -0.241
 -0.50    14000   4.50   0.389  -0.353  -0.281  -0.247
 -0.50    14000   5.00   0.405  -0.348  -0.281  -0.254
 -0.50    15000   2.50   0.162  -0.356  -0.283  -0.243
 -0.50    15000   3.00   0.220  -0.368  -0.287  -0.244
 -0.50    15000   3.50   0.258  -0.371  -0.289  -0.248
 -0.50    15000   4.00   0.284  -0.371  -0.290  -0.253
 -0.50    15000   4.50   0.304  -0.368  -0.290  -0.258
 -0.50    15000   5.00   0.319  -0.363  -0.289  -0.264
 -0.50    16000   2.50   0.087  -0.369  -0.291  -0.255
 -0.50    16000   3.00   0.150  -0.381  -0.296  -0.256
 -0.50    16000   3.50   0.188  -0.385  -0.297  -0.258
 -0.50    16000   4.00   0.214  -0.384  -0.297  -0.263
 -0.50    16000   4.50   0.233  -0.381  -0.297  -0.268
 -0.50    16000   5.00   0.245  -0.376  -0.297  -0.273
 -0.50    17000   2.50   0.017  -0.379  -0.299  -0.266
 -0.50    17000   3.00   0.086  -0.394  -0.303  -0.266
 -0.50    17000   3.50   0.126  -0.397  -0.305  -0.268
 -0.50    17000   4.00   0.153  -0.397  -0.305  -0.272
 -0.50    17000   4.50   0.171  -0.393  -0.304  -0.276
 -0.50    17000   5.00   0.182  -0.389  -0.304  -0.281
 -0.50    18000   2.50  -0.049  -0.388  -0.305  -0.277
 -0.50    18000   3.00   0.027  -0.405  -0.310  -0.276
 -0.50    18000   3.50   0.070  -0.409  -0.311  -0.277
 -0.50    18000   4.00   0.097  -0.408  -0.312  -0.280
 -0.50    18000   4.50   0.115  -0.405  -0.311  -0.284
 -0.50    18000   5.00   0.126  -0.400  -0.311  -0.289
 -0.50    19000   2.50  -0.112  -0.394  -0.310  -0.286
 -0.50    19000   3.00  -0.028  -0.415  -0.317  -0.284
 -0.50    19000   3.50   0.018  -0.420  -0.318  -0.285
 -0.50    19000   4.00   0.046  -0.419  -0.318  -0.288
 -0.50    19000   4.50   0.065  -0.416  -0.317  -0.291
 -0.50    19000   5.00   0.076  -0.411  -0.317  -0.295
 -0.50    20000   3.00  -0.079  -0.423  -0.323  -0.293
 -0.50    20000   3.50  -0.031  -0.429  -0.324  -0.293
 -0.50    20000   4.00  -0.001  -0.429  -0.324  -0.295
 -0.50    20000   4.50   0.018  -0.426  -0.323  -0.298
 -0.50    20000   5.00   0.029  -0.422  -0.323  -0.301
 -0.50    21000   3.00  -0.127  -0.430  -0.328  -0.300
 -0.50    21000   3.50  -0.075  -0.438  -0.330  -0.300
 -0.50    21000   4.00  -0.044  -0.439  -0.330  -0.302
 -0.50    21000   4.50  -0.025  -0.436  -0.329  -0.304
 -0.50    21000   5.00  -0.013  -0.432  -0.328  -0.307
 -0.50    22000   3.00  -0.171  -0.436  -0.332  -0.306
 -0.50    22000   3.50  -0.117  -0.446  -0.335  -0.307
 -0.50    22000   4.00  -0.084  -0.447  -0.335  -0.308
 -0.50    22000   4.50  -0.064  -0.445  -0.334  -0.310
 -0.50    22000   5.00  -0.052  -0.441  -0.334  -0.313
 -0.50    23000   3.00  -0.211  -0.442  -0.336  -0.311
 -0.50    23000   3.50  -0.156  -0.453  -0.340  -0.312
 -0.50    23000   4.00  -0.122  -0.455  -0.340  -0.314
 -0.50    23000   4.50  -0.101  -0.453  -0.340  -0.316
 -0.50    23000   5.00  -0.089  -0.450  -0.339  -0.318
 -0.50    24000   3.00  -0.247  -0.449  -0.340  -0.316
 -0.50    24000   3.50  -0.191  -0.459  -0.344  -0.317
 -0.50    24000   4.00  -0.157  -0.462  -0.345  -0.319
 -0.50    24000   4.50  -0.135  -0.461  -0.344  -0.321
 -0.50    24000   5.00  -0.122  -0.458  -0.344  -0.323
 -0.50    25000   3.00  -0.281  -0.455  -0.344  -0.322
 -0.50    25000   3.50  -0.223  -0.466  -0.348  -0.322
 -0.50    25000   4.00  -0.189  -0.469  -0.349  -0.324
 -0.50    25000   4.50  -0.167  -0.468  -0.349  -0.325
 -0.50    25000   5.00  -0.154  -0.465  -0.348  -0.327
 -0.50    26000   3.00  -0.315  -0.458  -0.346  -0.326
 -0.50    26000   3.50  -0.251  -0.473  -0.353  -0.327
 -0.50    26000   4.00  -0.218  -0.475  -0.353  -0.328
 -0.50    26000   4.50  -0.197  -0.475  -0.353  -0.330
 -0.50    26000   5.00  -0.184  -0.472  -0.353  -0.332
 -0.50    27000   3.50  -0.278  -0.481  -0.357  -0.331
 -0.50    27000   4.00  -0.245  -0.482  -0.357  -0.332
 -0.50    27000   4.50  -0.224  -0.482  -0.357  -0.334
 -0.50    27000   5.00  -0.212  -0.479  -0.357  -0.336
 -0.50    28000   3.50  -0.305  -0.487  -0.360  -0.336
 -0.50    28000   4.00  -0.269  -0.490  -0.362  -0.336
 -0.50    28000   4.50  -0.249  -0.488  -0.361  -0.338
 -0.50    28000   5.00  -0.238  -0.486  -0.361  -0.339
 -0.50    29000   3.50  -0.330  -0.492  -0.362  -0.339
 -0.50    29000   4.00  -0.293  -0.497  -0.366  -0.340
 -0.50    29000   4.50  -0.273  -0.495  -0.365  -0.341
 -0.50    29000   5.00  -0.262  -0.492  -0.365  -0.343
 -0.50    30000   3.50  -0.352  -0.495  -0.362  -0.342
 -0.50    30000   4.00  -0.316  -0.503  -0.369  -0.344
 -0.50    30000   4.50  -0.295  -0.502  -0.369  -0.345
 -0.50    30000   5.00  -0.284  -0.499  -0.368  -0.346
 -0.50    31000   3.50  -0.371  -0.496  -0.361  -0.344
 -0.50    31000   4.00  -0.337  -0.509  -0.371  -0.347
 -0.50    31000   4.50  -0.317  -0.509  -0.372  -0.348
 -0.50    31000   5.00  -0.306  -0.505  -0.372  -0.349
 -0.50    32000   4.00  -0.356  -0.513  -0.371  -0.350
 -0.50    32000   4.50  -0.337  -0.514  -0.374  -0.351
 -0.50    32000   5.00  -0.326  -0.512  -0.375  -0.352
 -0.50    33000   4.00  -0.371  -0.516  -0.370  -0.352
 -0.50    33000   4.50  -0.354  -0.519  -0.376  -0.354
 -0.50    33000   5.00  -0.344  -0.517  -0.377  -0.354
 -0.50    34000   4.00  -0.384  -0.519  -0.369  -0.355
 -0.50    34000   4.50  -0.369  -0.524  -0.376  -0.356
 -0.50    34000   5.00  -0.361  -0.523  -0.378  -0.357
 -0.50    35000   4.00  -0.394  -0.521  -0.367  -0.356
 -0.50    35000   4.50  -0.382  -0.527  -0.375  -0.358
 -0.50    35000   5.00  -0.374  -0.527  -0.378  -0.359
 -0.50    36000   4.00  -0.402  -0.522  -0.365  -0.358
 -0.50    36000   4.50  -0.392  -0.530  -0.373  -0.360
 -0.50    36000   5.00  -0.386  -0.531  -0.378  -0.361
 -0.50    37000   4.00  -0.409  -0.524  -0.363  -0.359
 -0.50    37000   4.50  -0.400  -0.533  -0.371  -0.362
 -0.50    37000   5.00  -0.395  -0.534  -0.376  -0.363
 -0.50    38000   4.00  -0.415  -0.526  -0.363  -0.360
 -0.50    38000   4.50  -0.407  -0.535  -0.369  -0.364
 -0.50    38000   5.00  -0.403  -0.537  -0.374  -0.365
 -0.50    39000   4.00  -0.420  -0.528  -0.363  -0.361
 -0.50    39000   4.50  -0.413  -0.538  -0.368  -0.365
 -0.50    39000   5.00  -0.410  -0.540  -0.372  -0.367
 -0.50    40000   4.50  -0.418  -0.540  -0.367  -0.367
 -0.50    40000   5.00  -0.415  -0.543  -0.371  -0.368
 -0.50    41000   4.50  -0.422  -0.542  -0.367  -0.368
 -0.50    41000   5.00  -0.420  -0.545  -0.369  -0.370
 -0.50    42000   4.50  -0.427  -0.544  -0.367  -0.369
 -0.50    42000   5.00  -0.424  -0.548  -0.369  -0.371
 -0.50    43000   4.50  -0.431  -0.546  -0.367  -0.370
 -0.50    43000   5.00  -0.428  -0.550  -0.368  -0.373
 -0.50    44000   4.50  -0.435  -0.547  -0.368  -0.371
 -0.50    44000   5.00  -0.432  -0.552  -0.368  -0.374
 -0.50    45000   4.50  -0.439  -0.549  -0.368  -0.371
 -0.50    45000   5.00  -0.435  -0.553  -0.369  -0.375
 -0.50    46000   4.50  -0.442  -0.550  -0.369  -0.372
 -0.50    46000   5.00  -0.439  -0.555  -0.369  -0.376
 -0.50    47000   4.50  -0.446  -0.551  -0.370  -0.372
 -0.50    47000   5.00  -0.442  -0.556  -0.370  -0.376
 -0.50    48000   4.50  -0.449  -0.551  -0.371  -0.372
 -0.50    48000   5.00  -0.445  -0.558  -0.370  -0.377
 -0.50    49000   4.50  -0.453  -0.552  -0.372  -0.373
 -0.50    49000   5.00  -0.448  -0.559  -0.371  -0.377
 -0.50    50000   5.00  -0.451  -0.560  -0.372  -0.377
 -1.00     3500   0.00   3.784   1.652   0.852   0.543
 -1.00     3500   0.50   3.425   1.537   0.867   0.552
 -1.00     3500   1.00   3.090   1.441   0.881   0.559
 -1.00     3500   1.50   2.799   1.357   0.891   0.562
 -1.00     3500   2.00   2.556   1.289   0.896   0.562
 -1.00     3500   2.50   2.374   1.241   0.894   0.559
 -1.00     3500   3.00   2.267   1.235   0.873   0.547
 -1.00     3500   3.50   2.216   1.260   0.843   0.528
 -1.00     3500   4.00   2.213   1.310   0.799   0.503
 -1.00     3500   4.50   2.247   1.380   0.764   0.482
 -1.00     3500   5.00   2.312   1.465   0.742   0.467
 -1.00     3750   0.00   3.671   1.537   0.606   0.377
 -1.00     3750   0.50   3.378   1.460   0.591   0.378
 -1.00     3750   1.00   3.093   1.399   0.588   0.383
 -1.00     3750   1.50   2.832   1.348   0.592   0.390
 -1.00     3750   2.00   2.607   1.302   0.600   0.397
 -1.00     3750   2.50   2.427   1.264   0.608   0.403
 -1.00     3750   3.00   2.299   1.238   0.614   0.406
 -1.00     3750   3.50   2.242   1.248   0.619   0.403
 -1.00     3750   4.00   2.206   1.268   0.615   0.394
 -1.00     3750   4.50   2.195   1.300   0.603   0.380
 -1.00     3750   5.00   2.212   1.350   0.594   0.369
 -1.00     4000   0.00   3.266   1.318   0.492   0.288
 -1.00     4000   0.50   3.001   1.244   0.474   0.286
 -1.00     4000   1.00   2.762   1.198   0.463   0.286
 -1.00     4000   1.50   2.566   1.173   0.457   0.286
 -1.00     4000   2.00   2.413   1.162   0.455   0.288
 -1.00     4000   2.50   2.293   1.157   0.455   0.290
 -1.00     4000   3.00   2.204   1.154   0.458   0.294
 -1.00     4000   3.50   2.149   1.159   0.465   0.297
 -1.00     4000   4.00   2.134   1.181   0.478   0.298
 -1.00     4000   4.50   2.123   1.205   0.486   0.295
 -1.00     4000   5.00   2.114   1.234   0.489   0.290
 -1.00     4250   0.00   2.888   1.115   0.392   0.215
 -1.00     4250   0.50   2.622   1.062   0.389   0.223
 -1.00     4250   1.00   2.408   1.017   0.383   0.225
 -1.00     4250   1.50   2.238   0.988   0.379   0.227
 -1.00     4250   2.00   2.107   0.974   0.376   0.228
 -1.00     4250   2.50   2.011   0.972   0.374   0.228
 -1.00     4250   3.00   1.954   0.980   0.373   0.228
 -1.00     4250   3.50   1.934   0.997   0.373   0.227
 -1.00     4250   4.00   1.945   1.027   0.376   0.226
 -1.00     4250   4.50   1.977   1.065   0.389   0.226
 -1.00     4250   5.00   1.995   1.101   0.401   0.226
 -1.00     4500   0.00   2.534   1.016   0.351   0.178
 -1.00     4500   0.50   2.330   0.946   0.334   0.178
 -1.00     4500   1.00   2.151   0.897   0.325   0.178
 -1.00     4500   1.50   2.005   0.865   0.319   0.180
 -1.00     4500   2.00   1.892   0.846   0.317   0.181
 -1.00     4500   2.50   1.809   0.837   0.315   0.182
 -1.00     4500   3.00   1.754   0.838   0.314   0.182
 -1.00     4500   3.50   1.729   0.847   0.314   0.181
 -1.00     4500   4.00   1.732   0.866   0.313   0.180
 -1.00     4500   4.50   1.759   0.896   0.315   0.178
 -1.00     4500   5.00   1.802   0.935   0.325   0.177
 -1.00     4750   0.00   2.251   0.882   0.296   0.138
 -1.00     4750   0.50   2.076   0.826   0.283   0.137
 -1.00     4750   1.00   1.921   0.785   0.274   0.138
 -1.00     4750   1.50   1.794   0.756   0.269   0.140
 -1.00     4750   2.00   1.696   0.738   0.267   0.141
 -1.00     4750   2.50   1.624   0.728   0.266   0.142
 -1.00     4750   3.00   1.574   0.724   0.265   0.143
 -1.00     4750   3.50   1.549   0.726   0.265   0.142
 -1.00     4750   4.00   1.548   0.735   0.264   0.141
 -1.00     4750   4.50   1.565   0.752   0.264   0.140
 -1.00     4750   5.00   1.603   0.779   0.266   0.137
 -1.00     5000   0.00   2.010   0.740   0.243   0.104
 -1.00     5000   0.50   1.858   0.703   0.234   0.103
 -1.00     5000   1.00   1.721   0.673   0.228   0.104
 -1.00     5000   1.50   1.606   0.652   0.225   0.105
 -1.00     5000   2.00   1.515   0.639   0.223   0.107
 -1.00     5000   2.50   1.448   0.631   0.223   0.108
 -1.00     5000   3.00   1.402   0.627   0.223   0.109
 -1.00     5000   3.50   1.377   0.628   0.222   0.109
 -1.00     5000   4.00   1.373   0.632   0.222   0.108
 -1.00     5000   4.50   1.386   0.641   0.222   0.107
 -1.00     5000   5.00   1.415   0.656   0.222   0.105
 -1.00     5250   0.00   1.825   0.602   0.190   0.077
 -1.00     5250   0.50   1.695   0.581   0.187   0.075
 -1.00     5250   1.00   1.572   0.564   0.185   0.075
 -1.00     5250   1.50   1.465   0.552   0.184   0.076
 -1.00     5250   2.00   1.378   0.545   0.184   0.077
 -1.00     5250   2.50   1.308   0.542   0.184   0.078
 -1.00     5250   3.00   1.259   0.541   0.184   0.079
 -1.00     5250   3.50   1.229   0.543   0.185   0.079
 -1.00     5250   4.00   1.218   0.547   0.185   0.079
 -1.00     5250   4.50   1.226   0.554   0.185   0.078
 -1.00     5250   5.00   1.248   0.564   0.185   0.076
 -1.00     5500   0.00   1.698   0.475   0.139   0.056
 -1.00     5500   0.50   1.586   0.466   0.141   0.053
 -1.00     5500   1.00   1.476   0.460   0.143   0.051
 -1.00     5500   1.50   1.375   0.457   0.145   0.051
 -1.00     5500   2.00   1.286   0.456   0.147   0.051
 -1.00     5500   2.50   1.212   0.458   0.148   0.052
 -1.00     5500   3.00   1.155   0.462   0.150   0.053
 -1.00     5500   3.50   1.114   0.466   0.151   0.053
 -1.00     5500   4.00   1.092   0.472   0.152   0.053
 -1.00     5500   4.50   1.089   0.479   0.153   0.052
 -1.00     5500   5.00   1.101   0.487   0.153   0.051
 -1.00     5750   0.00   1.612   0.359   0.091   0.043
 -1.00     5750   0.50   1.521   0.361   0.097   0.036
 -1.00     5750   1.00   1.423   0.364   0.102   0.032
 -1.00     5750   1.50   1.328   0.367   0.106   0.029
 -1.00     5750   2.00   1.238   0.373   0.110   0.028
 -1.00     5750   2.50   1.159   0.380   0.114   0.029
 -1.00     5750   3.00   1.091   0.387   0.118   0.029
 -1.00     5750   3.50   1.036   0.395   0.120   0.030
 -1.00     5750   4.00   0.999   0.402   0.122   0.030
 -1.00     5750   4.50   0.981   0.411   0.123   0.029
 -1.00     5750   5.00   0.981   0.420   0.125   0.029
 -1.00     6000   0.00   1.549   0.251   0.046   0.035
 -1.00     6000   0.50   1.482   0.264   0.054   0.024
 -1.00     6000   1.00   1.399   0.275   0.062   0.017
 -1.00     6000   1.50   1.311   0.285   0.069   0.011
 -1.00     6000   2.00   1.223   0.296   0.075   0.009
 -1.00     6000   2.50   1.140   0.306   0.081   0.008
 -1.00     6000   3.00   1.062   0.317   0.086   0.008
 -1.00     6000   3.50   0.995   0.328   0.090   0.008
 -1.00     6000   4.00   0.941   0.338   0.094   0.009
 -1.00     6000   4.50   0.905   0.348   0.096   0.009
 -1.00     6000   5.00   0.888   0.358   0.098   0.008
 -1.00     6250   0.50   1.455   0.171   0.013   0.018
 -1.00     6250   1.00   1.391   0.191   0.022   0.006
 -1.00     6250   1.50   1.313   0.207   0.031  -0.003
 -1.00     6250   2.00   1.230   0.223   0.040  -0.008
 -1.00     6250   2.50   1.145   0.238   0.048  -0.011
 -1.00     6250   3.00   1.061   0.253   0.055  -0.012
 -1.00     6250   3.50   0.983   0.266   0.061  -0.012
 -1.00     6250   4.00   0.915   0.278   0.066  -0.011
 -1.00     6250   4.50   0.860   0.290   0.070  -0.011
 -1.00     6250   5.00   0.824   0.301   0.073  -0.011
 -1.00     6500   0.50   1.430   0.078  -0.026   0.015
 -1.00     6500   1.00   1.388   0.108  -0.016  -0.001
 -1.00     6500   1.50   1.324   0.133  -0.005  -0.013
 -1.00     6500   2.00   1.248   0.154   0.005  -0.022
 -1.00     6500   2.50   1.165   0.173   0.015  -0.028
 -1.00     6500   3.00   1.079   0.191   0.024  -0.030
 -1.00     6500   3.50   0.993   0.208   0.032  -0.031
 -1.00     6500   4.00   0.913   0.223   0.039  -0.030
 -1.00     6500   4.50   0.842   0.237   0.045  -0.029
 -1.00     6500   5.00   0.788   0.249   0.049  -0.029
 -1.00     6750   0.50   1.402   0.003  -0.063   0.013
 -1.00     6750   1.00   1.383   0.024  -0.052  -0.004
 -1.00     6750   1.50   1.336   0.058  -0.041  -0.020
 -1.00     6750   2.00   1.270   0.087  -0.029  -0.033
 -1.00     6750   2.50   1.192   0.111  -0.018  -0.042
 -1.00     6750   3.00   1.107   0.133  -0.007  -0.047
 -1.00     6750   3.50   1.017   0.153   0.004  -0.049
 -1.00     6750   4.00   0.929   0.171   0.012  -0.049
 -1.00     6750   4.50   0.846   0.187   0.020  -0.048
 -1.00     6750   5.00   0.775   0.201   0.026  -0.046
 -1.00     7000   0.50   1.362  -0.057  -0.097   0.010
 -1.00     7000   1.00   1.366  -0.043  -0.086  -0.007
 -1.00     7000   1.50   1.343  -0.018  -0.074  -0.025
 -1.00     7000   2.00   1.291   0.019  -0.063  -0.041
 -1.00     7000   2.50   1.221   0.050  -0.050  -0.053
 -1.00     7000   3.00   1.139   0.077  -0.037  -0.061
 -1.00     7000   3.50   1.050   0.100  -0.025  -0.065
 -1.00     7000   4.00   0.957   0.121  -0.014  -0.067
 -1.00     7000   4.50   0.865   0.140  -0.005  -0.066
 -1.00     7000   5.00   0.780   0.156   0.003  -0.064
 -1.00     7250   0.50   1.309  -0.097  -0.126   0.004
 -1.00     7250   1.00   1.335  -0.096  -0.116  -0.010
 -1.00     7250   1.50   1.335  -0.078  -0.105  -0.029
 -1.00     7250   2.00   1.306  -0.050  -0.093  -0.047
 -1.00     7250   2.50   1.247  -0.011  -0.081  -0.062
 -1.00     7250   3.00   1.172   0.021  -0.068  -0.074
 -1.00     7250   3.50   1.085   0.049  -0.054  -0.080
 -1.00     7250   4.00   0.991   0.073  -0.041  -0.083
 -1.00     7250   4.50   0.893   0.095  -0.030  -0.083
 -1.00     7250   5.00   0.799   0.114  -0.020  -0.081
 -1.00     7500   0.50   1.228  -0.101  -0.146  -0.010
 -1.00     7500   1.00   1.286  -0.135  -0.142  -0.015
 -1.00     7500   1.50   1.306  -0.125  -0.133  -0.033
 -1.00     7500   2.00   1.300  -0.104  -0.122  -0.052
 -1.00     7500   2.50   1.265  -0.074  -0.109  -0.069
 -1.00     7500   3.00   1.200  -0.034  -0.097  -0.084
 -1.00     7500   3.50   1.118  -0.001  -0.083  -0.093
 -1.00     7500   4.00   1.026   0.027  -0.068  -0.098
 -1.00     7500   4.50   0.927   0.052  -0.055  -0.100
 -1.00     7500   5.00   0.826   0.073  -0.044  -0.098
 -1.00     7750   1.00   1.217  -0.158  -0.161  -0.024
 -1.00     7750   1.50   1.261  -0.162  -0.156  -0.038
 -1.00     7750   2.00   1.275  -0.147  -0.146  -0.057
 -1.00     7750   2.50   1.262  -0.124  -0.135  -0.076
 -1.00     7750   3.00   1.219  -0.091  -0.123  -0.092
 -1.00     7750   3.50   1.147  -0.051  -0.110  -0.105
 -1.00     7750   4.00   1.059  -0.018  -0.095  -0.112
 -1.00     7750   4.50   0.961   0.010  -0.080  -0.115
 -1.00     7750   5.00   0.858   0.034  -0.067  -0.114
 -1.00     8000   1.00   1.126  -0.157  -0.172  -0.038
 -1.00     8000   1.50   1.198  -0.188  -0.173  -0.045
 -1.00     8000   2.00   1.232  -0.181  -0.167  -0.062
 -1.00     8000   2.50   1.238  -0.163  -0.158  -0.081
 -1.00     8000   3.00   1.218  -0.138  -0.147  -0.098
 -1.00     8000   3.50   1.166  -0.103  -0.134  -0.113
 -1.00     8000   4.00   1.087  -0.063  -0.120  -0.125
 -1.00     8000   4.50   0.993  -0.031  -0.105  -0.130
 -1.00     8000   5.00   0.890  -0.004  -0.090  -0.130
 -1.00     8250   1.00   1.014  -0.138  -0.172  -0.061
 -1.00     8250   1.50   1.124  -0.201  -0.186  -0.053
 -1.00     8250   2.00   1.174  -0.206  -0.183  -0.068
 -1.00     8250   2.50   1.198  -0.193  -0.176  -0.086
 -1.00     8250   3.00   1.196  -0.173  -0.167  -0.105
 -1.00     8250   3.50   1.167  -0.146  -0.155  -0.121
 -1.00     8250   4.00   1.106  -0.109  -0.143  -0.134
 -1.00     8250   4.50   1.020  -0.071  -0.128  -0.142
 -1.00     8250   5.00   0.921  -0.040  -0.112  -0.145
 -1.00     8500   1.50   1.045  -0.204  -0.193  -0.065
 -1.00     8500   2.00   1.111  -0.222  -0.195  -0.075
 -1.00     8500   2.50   1.148  -0.217  -0.191  -0.092
 -1.00     8500   3.00   1.161  -0.201  -0.183  -0.110
 -1.00     8500   3.50   1.148  -0.179  -0.174  -0.127
 -1.00     8500   4.00   1.109  -0.151  -0.162  -0.141
 -1.00     8500   4.50   1.038  -0.112  -0.150  -0.153
 -1.00     8500   5.00   0.946  -0.076  -0.134  -0.159
 -1.00     8750   1.50   0.959  -0.202  -0.196  -0.079
 -1.00     8750   2.00   1.042  -0.233  -0.203  -0.083
 -1.00     8750   2.50   1.091  -0.235  -0.202  -0.098
 -1.00     8750   3.00   1.116  -0.224  -0.197  -0.115
 -1.00     8750   3.50   1.119  -0.205  -0.189  -0.133
 -1.00     8750   4.00   1.096  -0.181  -0.179  -0.148
 -1.00     8750   4.50   1.045  -0.150  -0.167  -0.161
 -1.00     8750   5.00   0.964  -0.112  -0.155  -0.170
 -1.00     9000   1.50   0.876  -0.201  -0.197  -0.095
 -1.00     9000   2.00   0.974  -0.239  -0.209  -0.092
 -1.00     9000   2.50   1.031  -0.247  -0.210  -0.105
 -1.00     9000   3.00   1.066  -0.240  -0.207  -0.122
 -1.00     9000   3.50   1.082  -0.226  -0.201  -0.139
 -1.00     9000   4.00   1.072  -0.205  -0.193  -0.155
 -1.00     9000   4.50   1.035  -0.179  -0.183  -0.167
 -1.00     9000   5.00   0.970  -0.146  -0.171  -0.177
 -1.00     9250   2.00   0.907  -0.243  -0.213  -0.103
 -1.00     9250   2.50   0.971  -0.256  -0.217  -0.112
 -1.00     9250   3.00   1.014  -0.254  -0.215  -0.127
 -1.00     9250   3.50   1.037  -0.242  -0.211  -0.144
 -1.00     9250   4.00   1.038  -0.225  -0.204  -0.160
 -1.00     9250   4.50   1.015  -0.202  -0.196  -0.174
 -1.00     9250   5.00   0.966  -0.175  -0.185  -0.184
 -1.00     9500   2.00   0.842  -0.246  -0.217  -0.113
 -1.00     9500   2.50   0.911  -0.263  -0.222  -0.119
 -1.00     9500   3.00   0.959  -0.265  -0.222  -0.132
 -1.00     9500   3.50   0.989  -0.256  -0.219  -0.149
 -1.00     9500   4.00   1.000  -0.242  -0.214  -0.165
 -1.00     9500   4.50   0.989  -0.222  -0.206  -0.179
 -1.00     9500   5.00   0.952  -0.197  -0.197  -0.191
 -1.00     9750   2.00   0.781  -0.249  -0.220  -0.123
 -1.00     9750   2.50   0.854  -0.269  -0.226  -0.127
 -1.00     9750   3.00   0.905  -0.273  -0.227  -0.138
 -1.00     9750   3.50   0.940  -0.268  -0.225  -0.154
 -1.00     9750   4.00   0.959  -0.256  -0.221  -0.170
 -1.00     9750   4.50   0.957  -0.238  -0.216  -0.185
 -1.00     9750   5.00   0.931  -0.215  -0.208  -0.197
 -1.00    10000   2.00   0.726  -0.253  -0.222  -0.133
 -1.00    10000   2.50   0.801  -0.274  -0.230  -0.135
 -1.00    10000   3.00   0.853  -0.280  -0.232  -0.144
 -1.00    10000   3.50   0.891  -0.277  -0.231  -0.159
 -1.00    10000   4.00   0.915  -0.267  -0.228  -0.174
 -1.00    10000   4.50   0.921  -0.252  -0.223  -0.189
 -1.00    10000   5.00   0.905  -0.232  -0.217  -0.201
 -1.00    10250   2.00   0.674  -0.257  -0.225  -0.143
 -1.00    10250   2.50   0.751  -0.278  -0.233  -0.143
 -1.00    10250   3.00   0.804  -0.286  -0.236  -0.151
 -1.00    10250   3.50   0.844  -0.285  -0.236  -0.163
 -1.00    10250   4.00   0.870  -0.277  -0.234  -0.177
 -1.00    10250   4.50   0.882  -0.264  -0.230  -0.192
 -1.00    10250   5.00   0.874  -0.246  -0.224  -0.205
 -1.00    10500   2.00   0.625  -0.261  -0.228  -0.151
 -1.00    10500   2.50   0.704  -0.283  -0.236  -0.151
 -1.00    10500   3.00   0.758  -0.292  -0.240  -0.157
 -1.00    10500   3.50   0.799  -0.292  -0.240  -0.168
 -1.00    10500   4.00   0.827  -0.286  -0.239  -0.181
 -1.00    10500   4.50   0.843  -0.275  -0.235  -0.195
 -1.00    10500   5.00   0.841  -0.258  -0.231  -0.209
 -1.00    10750   2.00   0.579  -0.265  -0.230  -0.160
 -1.00    10750   2.50   0.660  -0.287  -0.239  -0.158
 -1.00    10750   3.00   0.715  -0.297  -0.243  -0.164
 -1.00    10750   3.50   0.756  -0.298  -0.244  -0.173
 -1.00    10750   4.00   0.786  -0.294  -0.243  -0.185
 -1.00    10750   4.50   0.804  -0.284  -0.240  -0.199
 -1.00    10750   5.00   0.807  -0.269  -0.236  -0.212
 -1.00    11000   2.00   0.537  -0.269  -0.233  -0.167
 -1.00    11000   2.50   0.618  -0.292  -0.242  -0.166
 -1.00    11000   3.00   0.674  -0.302  -0.246  -0.170
 -1.00    11000   3.50   0.716  -0.304  -0.248  -0.179
 -1.00    11000   4.00   0.747  -0.300  -0.247  -0.190
 -1.00    11000   4.50   0.766  -0.292  -0.245  -0.202
 -1.00    11000   5.00   0.773  -0.279  -0.241  -0.215
 -1.00    11250   2.00   0.497  -0.273  -0.236  -0.174
 -1.00    11250   2.50   0.579  -0.296  -0.245  -0.172
 -1.00    11250   3.00   0.635  -0.306  -0.249  -0.176
 -1.00    11250   3.50   0.677  -0.309  -0.251  -0.184
 -1.00    11250   4.00   0.709  -0.306  -0.251  -0.194
 -1.00    11250   4.50   0.730  -0.299  -0.249  -0.206
 -1.00    11250   5.00   0.739  -0.287  -0.246  -0.218
 -1.00    11500   2.00   0.460  -0.277  -0.238  -0.180
 -1.00    11500   2.50   0.542  -0.300  -0.248  -0.178
 -1.00    11500   3.00   0.598  -0.311  -0.252  -0.182
 -1.00    11500   3.50   0.641  -0.314  -0.254  -0.189
 -1.00    11500   4.00   0.673  -0.312  -0.254  -0.198
 -1.00    11500   4.50   0.695  -0.305  -0.253  -0.209
 -1.00    11500   5.00   0.706  -0.295  -0.250  -0.221
 -1.00    11750   2.00   0.425  -0.281  -0.241  -0.186
 -1.00    11750   2.50   0.507  -0.304  -0.250  -0.184
 -1.00    11750   3.00   0.564  -0.315  -0.255  -0.188
 -1.00    11750   3.50   0.606  -0.318  -0.257  -0.194
 -1.00    11750   4.00   0.638  -0.317  -0.257  -0.203
 -1.00    11750   4.50   0.661  -0.311  -0.256  -0.213
 -1.00    11750   5.00   0.673  -0.302  -0.254  -0.223
 -1.00    12000   2.50   0.475  -0.309  -0.253  -0.190
 -1.00    12000   3.00   0.531  -0.319  -0.257  -0.193
 -1.00    12000   3.50   0.573  -0.323  -0.259  -0.199
 -1.00    12000   4.00   0.605  -0.322  -0.260  -0.207
 -1.00    12000   4.50   0.628  -0.317  -0.259  -0.216
 -1.00    12000   5.00   0.642  -0.308  -0.258  -0.226
 -1.00    12250   2.50   0.444  -0.313  -0.256  -0.195
 -1.00    12250   3.00   0.500  -0.323  -0.260  -0.198
 -1.00    12250   3.50   0.541  -0.327  -0.262  -0.204
 -1.00    12250   4.00   0.573  -0.326  -0.263  -0.211
 -1.00    12250   4.50   0.597  -0.322  -0.262  -0.220
 -1.00    12250   5.00   0.611  -0.314  -0.261  -0.229
 -1.00    12500   2.50   0.415  -0.317  -0.258  -0.200
 -1.00    12500   3.00   0.470  -0.327  -0.263  -0.203
 -1.00    12500   3.50   0.511  -0.331  -0.265  -0.208
 -1.00    12500   4.00   0.543  -0.330  -0.265  -0.216
 -1.00    12500   4.50   0.567  -0.327  -0.265  -0.224
 -1.00    12500   5.00   0.582  -0.320  -0.264  -0.232
 -1.00    12750   2.50   0.387  -0.321  -0.261  -0.205
 -1.00    12750   3.00   0.442  -0.332  -0.265  -0.207
 -1.00    12750   3.50   0.483  -0.335  -0.267  -0.213
 -1.00    12750   4.00   0.514  -0.335  -0.268  -0.220
 -1.00    12750   4.50   0.538  -0.331  -0.268  -0.227
 -1.00    12750   5.00   0.553  -0.325  -0.267  -0.235
 -1.00    13000   2.50   0.361  -0.325  -0.263  -0.209
 -1.00    13000   3.00   0.416  -0.336  -0.268  -0.212
 -1.00    13000   3.50   0.456  -0.339  -0.270  -0.217
 -1.00    13000   4.00   0.487  -0.339  -0.270  -0.223
 -1.00    13000   4.50   0.510  -0.335  -0.270  -0.231
 -1.00    13000   5.00   0.525  -0.329  -0.270  -0.238
 -1.00    14000   2.00   0.170  -0.312  -0.262  -0.229
 -1.00    14000   2.50   0.266  -0.340  -0.273  -0.225
 -1.00    14000   3.00   0.322  -0.351  -0.277  -0.227
 -1.00    14000   3.50   0.360  -0.355  -0.279  -0.232
 -1.00    14000   4.00   0.389  -0.354  -0.280  -0.237
 -1.00    14000   4.50   0.410  -0.351  -0.280  -0.244
 -1.00    14000   5.00   0.425  -0.346  -0.279  -0.251
 -1.00    15000   2.50   0.183  -0.354  -0.282  -0.239
 -1.00    15000   3.00   0.242  -0.366  -0.286  -0.240
 -1.00    15000   3.50   0.280  -0.369  -0.288  -0.244
 -1.00    15000   4.00   0.307  -0.369  -0.288  -0.249
 -1.00    15000   4.50   0.326  -0.366  -0.288  -0.256
 -1.00    15000   5.00   0.340  -0.361  -0.288  -0.262
 -1.00    16000   2.50   0.108  -0.367  -0.290  -0.252
 -1.00    16000   3.00   0.170  -0.379  -0.294  -0.252
 -1.00    16000   3.50   0.209  -0.383  -0.296  -0.255
 -1.00    16000   4.00   0.236  -0.382  -0.296  -0.260
 -1.00    16000   4.50   0.254  -0.379  -0.296  -0.265
 -1.00    16000   5.00   0.266  -0.375  -0.296  -0.271
 -1.00    17000   2.50   0.037  -0.377  -0.297  -0.263
 -1.00    17000   3.00   0.105  -0.391  -0.302  -0.263
 -1.00    17000   3.50   0.146  -0.395  -0.303  -0.265
 -1.00    17000   4.00   0.173  -0.395  -0.304  -0.269
 -1.00    17000   4.50   0.191  -0.392  -0.303  -0.274
 -1.00    17000   5.00   0.202  -0.387  -0.303  -0.279
 -1.00    18000   2.50  -0.028  -0.386  -0.303  -0.273
 -1.00    18000   3.00   0.045  -0.403  -0.309  -0.273
 -1.00    18000   3.50   0.088  -0.407  -0.310  -0.275
 -1.00    18000   4.00   0.116  -0.407  -0.310  -0.278
 -1.00    18000   4.50   0.134  -0.404  -0.310  -0.282
 -1.00    18000   5.00   0.145  -0.399  -0.310  -0.287
 -1.00    19000   2.50  -0.090  -0.394  -0.309  -0.283
 -1.00    19000   3.00  -0.010  -0.413  -0.315  -0.282
 -1.00    19000   3.50   0.035  -0.418  -0.316  -0.283
 -1.00    19000   4.00   0.064  -0.417  -0.317  -0.286
 -1.00    19000   4.50   0.082  -0.415  -0.317  -0.289
 -1.00    19000   5.00   0.093  -0.410  -0.316  -0.294
 -1.00    20000   3.00  -0.061  -0.422  -0.321  -0.290
 -1.00    20000   3.50  -0.014  -0.427  -0.323  -0.290
 -1.00    20000   4.00   0.016  -0.427  -0.323  -0.293
 -1.00    20000   4.50   0.034  -0.425  -0.322  -0.296
 -1.00    20000   5.00   0.045  -0.421  -0.322  -0.300
 -1.00    21000   3.00  -0.108  -0.429  -0.326  -0.297
 -1.00    21000   3.50  -0.059  -0.436  -0.328  -0.298
 -1.00    21000   4.00  -0.029  -0.437  -0.328  -0.299
 -1.00    21000   4.50  -0.010  -0.434  -0.328  -0.302
 -1.00    21000   5.00   0.001  -0.430  -0.327  -0.306
 -1.00    22000   3.00  -0.151  -0.437  -0.331  -0.303
 -1.00    22000   3.50  -0.100  -0.445  -0.333  -0.304
 -1.00    22000   4.00  -0.069  -0.446  -0.334  -0.306
 -1.00    22000   4.50  -0.050  -0.444  -0.333  -0.308
 -1.00    22000   5.00  -0.039  -0.440  -0.332  -0.311
 -1.00    23000   3.00  -0.192  -0.443  -0.335  -0.309
 -1.00    23000   3.50  -0.138  -0.452  -0.338  -0.310
 -1.00    23000   4.00  -0.106  -0.454  -0.339  -0.311
 -1.00    23000   4.50  -0.087  -0.452  -0.338  -0.314
 -1.00    23000   5.00  -0.076  -0.448  -0.337  -0.316
 -1.00    24000   3.00  -0.229  -0.450  -0.339  -0.315
 -1.00    24000   3.50  -0.174  -0.459  -0.343  -0.315
 -1.00    24000   4.00  -0.141  -0.462  -0.343  -0.317
 -1.00    24000   4.50  -0.121  -0.460  -0.343  -0.319
 -1.00    24000   5.00  -0.110  -0.457  -0.342  -0.321
 -1.00    25000   3.00  -0.264  -0.456  -0.344  -0.320
 -1.00    25000   3.50  -0.206  -0.467  -0.347  -0.320
 -1.00    25000   4.00  -0.173  -0.469  -0.348  -0.322
 -1.00    25000   4.50  -0.153  -0.468  -0.348  -0.324
 -1.00    25000   5.00  -0.142  -0.465  -0.347  -0.326
 -1.00    26000   3.00  -0.302  -0.460  -0.346  -0.325
 -1.00    26000   3.50  -0.236  -0.474  -0.351  -0.325
 -1.00    26000   4.00  -0.203  -0.476  -0.352  -0.326
 -1.00    26000   4.50  -0.183  -0.475  -0.352  -0.328
 -1.00    26000   5.00  -0.171  -0.472  -0.351  -0.330
 -1.00    27000   3.50  -0.265  -0.481  -0.356  -0.330
 -1.00    27000   4.00  -0.231  -0.483  -0.356  -0.330
 -1.00    27000   4.50  -0.211  -0.482  -0.356  -0.332
 -1.00    27000   5.00  -0.199  -0.479  -0.356  -0.334
 -1.00    28000   3.50  -0.293  -0.488  -0.360  -0.334
 -1.00    28000   4.00  -0.257  -0.490  -0.361  -0.335
 -1.00    28000   4.50  -0.237  -0.489  -0.360  -0.336
 -1.00    28000   5.00  -0.225  -0.486  -0.360  -0.338
 -1.00    29000   3.50  -0.321  -0.492  -0.361  -0.338
 -1.00    29000   4.00  -0.282  -0.497  -0.365  -0.339
 -1.00    29000   4.50  -0.261  -0.496  -0.364  -0.340
 -1.00    29000   5.00  -0.250  -0.493  -0.364  -0.342
 -1.00    30000   3.50  -0.345  -0.495  -0.362  -0.341
 -1.00    30000   4.00  -0.307  -0.504  -0.368  -0.342
 -1.00    30000   4.50  -0.285  -0.503  -0.368  -0.344
 -1.00    30000   5.00  -0.274  -0.500  -0.367  -0.345
 -1.00    31000   3.50  -0.365  -0.497  -0.360  -0.343
 -1.00    31000   4.00  -0.330  -0.509  -0.370  -0.346
 -1.00    31000   4.50  -0.308  -0.509  -0.371  -0.347
 -1.00    31000   5.00  -0.297  -0.506  -0.371  -0.348
 -1.00    32000   4.00  -0.350  -0.513  -0.370  -0.348
 -1.00    32000   4.50  -0.329  -0.515  -0.373  -0.350
 -1.00    32000   5.00  -0.318  -0.512  -0.374  -0.351
 -1.00    33000   4.00  -0.366  -0.516  -0.370  -0.351
 -1.00    33000   4.50  -0.348  -0.520  -0.375  -0.352
 -1.00    33000   5.00  -0.338  -0.518  -0.376  -0.353
 -1.00    34000   4.00  -0.380  -0.519  -0.369  -0.353
 -1.00    34000   4.50  -0.365  -0.524  -0.375  -0.354
 -1.00    34000   5.00  -0.355  -0.523  -0.377  -0.355
 -1.00    35000   4.00  -0.392  -0.520  -0.366  -0.355
 -1.00    35000   4.50  -0.378  -0.527  -0.374  -0.357
 -1.00    35000   5.00  -0.370  -0.527  -0.378  -0.357
 -1.00    36000   4.00  -0.401  -0.521  -0.364  -0.356
 -1.00    36000   4.50  -0.389  -0.530  -0.373  -0.359
 -1.00    36000   5.00  -0.383  -0.531  -0.377  -0.359
 -1.00    37000   4.00  -0.408  -0.522  -0.363  -0.357
 -1.00    37000   4.50  -0.398  -0.532  -0.370  -0.360
 -1.00    37000   5.00  -0.393  -0.534  -0.376  -0.361
 -1.00    38000   4.00  -0.414  -0.523  -0.362  -0.357
 -1.00    38000   4.50  -0.405  -0.533  -0.368  -0.362
 -1.00    38000   5.00  -0.401  -0.536  -0.374  -0.363
 -1.00    39000   4.00  -0.419  -0.525  -0.362  -0.358
 -1.00    39000   4.50  -0.412  -0.535  -0.367  -0.363
 -1.00    39000   5.00  -0.408  -0.539  -0.372  -0.365
 -1.00    40000   4.50  -0.417  -0.537  -0.366  -0.364
 -1.00    40000   5.00  -0.414  -0.541  -0.370  -0.366
 -1.00    41000   4.50  -0.421  -0.539  -0.366  -0.365
 -1.00    41000   5.00  -0.419  -0.543  -0.369  -0.368
 -1.00    42000   4.50  -0.425  -0.541  -0.366  -0.366
 -1.00    42000   5.00  -0.423  -0.545  -0.368  -0.369
 -1.00    43000   4.50  -0.429  -0.542  -0.366  -0.367
 -1.00    43000   5.00  -0.427  -0.547  -0.368  -0.370
 -1.00    44000   4.50  -0.433  -0.544  -0.367  -0.368
 -1.00    44000   5.00  -0.430  -0.548  -0.368  -0.371
 -1.00    45000   4.50  -0.437  -0.545  -0.367  -0.369
 -1.00    45000   5.00  -0.434  -0.550  -0.368  -0.372
 -1.00    46000   4.50  -0.441  -0.546  -0.368  -0.369
 -1.00    46000   5.00  -0.437  -0.552  -0.368  -0.373
 -1.00    47000   4.50  -0.444  -0.547  -0.369  -0.370
 -1.00    47000   5.00  -0.440  -0.553  -0.369  -0.373
 -1.00    48000   4.50  -0.448  -0.548  -0.370  -0.370
 -1.00    48000   5.00  -0.444  -0.554  -0.369  -0.374
 -1.00    49000   4.50  -0.451  -0.549  -0.371  -0.370
 -1.00    49000   5.00  -0.447  -0.556  -0.370  -0.374
 -1.00    50000   5.00  -0.450  -0.557  -0.371  -0.375
 -1.50     3500   0.00   3.754   1.775   0.776   0.495
 -1.50     3500   0.50   3.420   1.635   0.743   0.485
 -1.50     3500   1.00   3.082   1.521   0.722   0.479
 -1.50     3500   1.50   2.784   1.432   0.709   0.475
 -1.50     3500   2.00   2.551   1.368   0.700   0.470
 -1.50     3500   2.50   2.398   1.336   0.693   0.463
 -1.50     3500   3.00   2.341   1.357   0.686   0.451
 -1.50     3500   3.50   2.334   1.400   0.668   0.432
 -1.50     3500   4.00   2.350   1.452   0.655   0.417
 -1.50     3500   4.50   2.392   1.518   0.651   0.408
 -1.50     3500   5.00   2.473   1.601   0.657   0.404
 -1.50     3750   0.00   3.547   1.582   0.621   0.376
 -1.50     3750   0.50   3.254   1.478   0.586   0.367
 -1.50     3750   1.00   2.953   1.397   0.564   0.362
 -1.50     3750   1.50   2.680   1.335   0.550   0.359
 -1.50     3750   2.00   2.465   1.289   0.541   0.358
 -1.50     3750   2.50   2.311   1.258   0.537   0.357
 -1.50     3750   3.00   2.233   1.255   0.542   0.356
 -1.50     3750   3.50   2.217   1.281   0.548   0.350
 -1.50     3750   4.00   2.214   1.311   0.548   0.341
 -1.50     3750   4.50   2.225   1.350   0.547   0.334
 -1.50     3750   5.00   2.260   1.404   0.550   0.329
 -1.50     4000   0.00   3.151   1.360   0.522   0.300
 -1.50     4000   0.50   2.881   1.256   0.490   0.293
 -1.50     4000   1.00   2.622   1.184   0.469   0.288
 -1.50     4000   1.50   2.406   1.142   0.456   0.286
 -1.50     4000   2.00   2.245   1.122   0.448   0.283
 -1.50     4000   2.50   2.134   1.115   0.442   0.281
 -1.50     4000   3.00   2.065   1.118   0.440   0.280
 -1.50     4000   3.50   2.050   1.137   0.448   0.279
 -1.50     4000   4.00   2.062   1.165   0.459   0.278
 -1.50     4000   4.50   2.068   1.193   0.465   0.275
 -1.50     4000   5.00   2.082   1.229   0.469   0.272
 -1.50     4250   0.00   2.765   1.187   0.442   0.242
 -1.50     4250   0.50   2.522   1.088   0.413   0.236
 -1.50     4250   1.00   2.295   1.015   0.395   0.233
 -1.50     4250   1.50   2.108   0.967   0.384   0.231
 -1.50     4250   2.00   1.969   0.941   0.378   0.231
 -1.50     4250   2.50   1.877   0.931   0.374   0.230
 -1.50     4250   3.00   1.829   0.937   0.371   0.228
 -1.50     4250   3.50   1.819   0.956   0.370   0.226
 -1.50     4250   4.00   1.853   0.993   0.378   0.225
 -1.50     4250   4.50   1.894   1.030   0.389   0.225
 -1.50     4250   5.00   1.922   1.067   0.397   0.223
 -1.50     4500   0.00   2.432   1.035   0.375   0.193
 -1.50     4500   0.50   2.227   0.954   0.351   0.188
 -1.50     4500   1.00   2.037   0.891   0.335   0.186
 -1.50     4500   1.50   1.879   0.848   0.326   0.185
 -1.50     4500   2.00   1.761   0.821   0.320   0.185
 -1.50     4500   2.50   1.681   0.807   0.317   0.185
 -1.50     4500   3.00   1.637   0.805   0.315   0.184
 -1.50     4500   3.50   1.624   0.813   0.314   0.183
 -1.50     4500   4.00   1.636   0.831   0.314   0.181
 -1.50     4500   4.50   1.675   0.863   0.319   0.180
 -1.50     4500   5.00   1.723   0.900   0.329   0.180
 -1.50     4750   0.00   2.129   0.875   0.311   0.150
 -1.50     4750   0.50   1.958   0.819   0.295   0.147
 -1.50     4750   1.00   1.800   0.773   0.284   0.146
 -1.50     4750   1.50   1.667   0.739   0.276   0.146
 -1.50     4750   2.00   1.565   0.717   0.272   0.146
 -1.50     4750   2.50   1.495   0.704   0.269   0.146
 -1.50     4750   3.00   1.455   0.700   0.267   0.146
 -1.50     4750   3.50   1.442   0.702   0.266   0.145
 -1.50     4750   4.00   1.451   0.710   0.266   0.144
 -1.50     4750   4.50   1.479   0.726   0.267   0.142
 -1.50     4750   5.00   1.522   0.753   0.271   0.141
 -1.50     5000   0.00   1.887   0.717   0.250   0.114
 -1.50     5000   0.50   1.738   0.681   0.241   0.112
 -1.50     5000   1.00   1.601   0.652   0.235   0.112
 -1.50     5000   1.50   1.484   0.631   0.231   0.112
 -1.50     5000   2.00   1.391   0.618   0.228   0.113
 -1.50     5000   2.50   1.325   0.610   0.227   0.113
 -1.50     5000   3.00   1.284   0.607   0.226   0.113
 -1.50     5000   3.50   1.269   0.609   0.225   0.113
 -1.50     5000   4.00   1.275   0.615   0.225   0.111
 -1.50     5000   4.50   1.296   0.624   0.226   0.110
 -1.50     5000   5.00   1.331   0.639   0.227   0.108
 -1.50     5250   0.00   1.719   0.574   0.193   0.085
 -1.50     5250   0.50   1.588   0.553   0.191   0.083
 -1.50     5250   1.00   1.465   0.538   0.189   0.082
 -1.50     5250   1.50   1.356   0.528   0.188   0.083
 -1.50     5250   2.00   1.266   0.523   0.188   0.083
 -1.50     5250   2.50   1.196   0.521   0.189   0.084
 -1.50     5250   3.00   1.148   0.523   0.189   0.084
 -1.50     5250   3.50   1.124   0.527   0.189   0.084
 -1.50     5250   4.00   1.121   0.533   0.189   0.083
 -1.50     5250   4.50   1.135   0.542   0.190   0.082
 -1.50     5250   5.00   1.162   0.553   0.191   0.081
 -1.50     5500   0.00   1.609   0.448   0.142   0.064
 -1.50     5500   0.50   1.497   0.440   0.144   0.060
 -1.50     5500   1.00   1.386   0.435   0.146   0.058
 -1.50     5500   1.50   1.283   0.433   0.148   0.057
 -1.50     5500   2.00   1.192   0.434   0.150   0.057
 -1.50     5500   2.50   1.115   0.437   0.153   0.058
 -1.50     5500   3.00   1.055   0.443   0.155   0.059
 -1.50     5500   3.50   1.016   0.449   0.156   0.059
 -1.50     5500   4.00   0.997   0.458   0.157   0.059
 -1.50     5500   4.50   0.999   0.467   0.158   0.058
 -1.50     5500   5.00   1.016   0.478   0.160   0.056
 -1.50     5750   0.00   1.538   0.335   0.094   0.049
 -1.50     5750   0.50   1.446   0.338   0.100   0.042
 -1.50     5750   1.00   1.348   0.341   0.105   0.038
 -1.50     5750   1.50   1.252   0.347   0.109   0.035
 -1.50     5750   2.00   1.161   0.353   0.114   0.035
 -1.50     5750   2.50   1.078   0.361   0.118   0.035
 -1.50     5750   3.00   1.006   0.370   0.122   0.036
 -1.50     5750   3.50   0.950   0.378   0.125   0.036
 -1.50     5750   4.00   0.912   0.388   0.127   0.036
 -1.50     5750   4.50   0.896   0.398   0.129   0.036
 -1.50     5750   5.00   0.898   0.409   0.131   0.035
 -1.50     6000   0.00   1.490   0.231   0.048   0.041
 -1.50     6000   0.50   1.421   0.244   0.057   0.030
 -1.50     6000   1.00   1.338   0.255   0.065   0.022
 -1.50     6000   1.50   1.249   0.267   0.072   0.017
 -1.50     6000   2.00   1.160   0.279   0.079   0.014
 -1.50     6000   2.50   1.074   0.291   0.085   0.013
 -1.50     6000   3.00   0.994   0.303   0.090   0.014
 -1.50     6000   3.50   0.923   0.314   0.095   0.015
 -1.50     6000   4.00   0.867   0.325   0.099   0.015
 -1.50     6000   4.50   0.830   0.336   0.101   0.015
 -1.50     6000   5.00   0.814   0.347   0.104   0.015
 -1.50     6250   0.50   1.408   0.154   0.015   0.022
 -1.50     6250   1.00   1.342   0.174   0.025   0.010
 -1.50     6250   1.50   1.263   0.192   0.035   0.002
 -1.50     6250   2.00   1.179   0.209   0.044  -0.004
 -1.50     6250   2.50   1.092   0.226   0.052  -0.006
 -1.50     6250   3.00   1.006   0.241   0.059  -0.007
 -1.50     6250   3.50   0.925   0.256   0.066  -0.006
 -1.50     6250   4.00   0.854   0.269   0.071  -0.005
 -1.50     6250   4.50   0.797   0.280   0.075  -0.004
 -1.50     6250   5.00   0.760   0.292   0.078  -0.004
 -1.50     6500   0.50   1.395   0.064  -0.023   0.018
 -1.50     6500   1.00   1.350   0.095  -0.013   0.003
 -1.50     6500   1.50   1.285   0.120  -0.002  -0.009
 -1.50     6500   2.00   1.207   0.142   0.009  -0.018
 -1.50     6500   2.50   1.122   0.163   0.019  -0.023
 -1.50     6500   3.00   1.034   0.182   0.028  -0.025
 -1.50     6500   3.50   0.946   0.200   0.037  -0.026
 -1.50     6500   4.00   0.863   0.216   0.044  -0.024
 -1.50     6500   4.50   0.790   0.230   0.050  -0.023
 -1.50     6500   5.00   0.733   0.242   0.054  -0.022
 -1.50     6750   0.50   1.375  -0.010  -0.061   0.016
 -1.50     6750   1.00   1.355   0.013  -0.049  -0.001
 -1.50     6750   1.50   1.306   0.048  -0.038  -0.017
 -1.50     6750   2.00   1.238   0.077  -0.026  -0.029
 -1.50     6750   2.50   1.158   0.103  -0.014  -0.038
 -1.50     6750   3.00   1.071   0.126  -0.003  -0.042
 -1.50     6750   3.50   0.979   0.147   0.008  -0.044
 -1.50     6750   4.00   0.888   0.165   0.017  -0.043
 -1.50     6750   4.50   0.802   0.182   0.024  -0.042
 -1.50     6750   5.00   0.729   0.196   0.030  -0.040
 -1.50     7000   0.50   1.344  -0.068  -0.095   0.013
 -1.50     7000   1.00   1.345  -0.053  -0.083  -0.004
 -1.50     7000   1.50   1.320  -0.026  -0.071  -0.022
 -1.50     7000   2.00   1.266   0.012  -0.060  -0.038
 -1.50     7000   2.50   1.194   0.044  -0.047  -0.050
 -1.50     7000   3.00   1.110   0.071  -0.034  -0.057
 -1.50     7000   3.50   1.018   0.095  -0.021  -0.061
 -1.50     7000   4.00   0.923   0.117  -0.010  -0.062
 -1.50     7000   4.50   0.828   0.136  -0.001  -0.060
 -1.50     7000   5.00   0.741   0.153   0.007  -0.058
 -1.50     7250   0.50   1.296  -0.106  -0.124   0.007
 -1.50     7250   1.00   1.320  -0.104  -0.114  -0.007
 -1.50     7250   1.50   1.317  -0.086  -0.103  -0.026
 -1.50     7250   2.00   1.286  -0.055  -0.090  -0.044
 -1.50     7250   2.50   1.226  -0.016  -0.078  -0.059
 -1.50     7250   3.00   1.149   0.017  -0.064  -0.070
 -1.50     7250   3.50   1.060   0.045  -0.050  -0.077
 -1.50     7250   4.00   0.963   0.070  -0.038  -0.079
 -1.50     7250   4.50   0.863   0.092  -0.026  -0.078
 -1.50     7250   5.00   0.766   0.111  -0.016  -0.075
 -1.50     7500   0.50   1.222  -0.111  -0.145  -0.006
 -1.50     7500   1.00   1.276  -0.143  -0.140  -0.013
 -1.50     7500   1.50   1.294  -0.132  -0.131  -0.030
 -1.50     7500   2.00   1.286  -0.110  -0.119  -0.049
 -1.50     7500   2.50   1.248  -0.078  -0.107  -0.066
 -1.50     7500   3.00   1.182  -0.037  -0.094  -0.081
 -1.50     7500   3.50   1.099  -0.004  -0.079  -0.090
 -1.50     7500   4.00   1.004   0.024  -0.065  -0.094
 -1.50     7500   4.50   0.902   0.050  -0.051  -0.095
 -1.50     7500   5.00   0.799   0.072  -0.040  -0.093
 -1.50     7750   1.00   1.213  -0.164  -0.160  -0.021
 -1.50     7750   1.50   1.254  -0.167  -0.154  -0.035
 -1.50     7750   2.00   1.266  -0.151  -0.144  -0.054
 -1.50     7750   2.50   1.251  -0.128  -0.133  -0.072
 -1.50     7750   3.00   1.206  -0.094  -0.120  -0.089
 -1.50     7750   3.50   1.132  -0.053  -0.107  -0.101
 -1.50     7750   4.00   1.043  -0.020  -0.091  -0.109
 -1.50     7750   4.50   0.942   0.008  -0.076  -0.111
 -1.50     7750   5.00   0.836   0.033  -0.063  -0.110
 -1.50     8000   1.00   1.129  -0.163  -0.172  -0.035
 -1.50     8000   1.50   1.198  -0.191  -0.172  -0.042
 -1.50     8000   2.00   1.229  -0.184  -0.165  -0.059
 -1.50     8000   2.50   1.232  -0.165  -0.156  -0.078
 -1.50     8000   3.00   1.209  -0.140  -0.144  -0.095
 -1.50     8000   3.50   1.156  -0.104  -0.131  -0.110
 -1.50     8000   4.00   1.075  -0.065  -0.117  -0.121
 -1.50     8000   4.50   0.979  -0.032  -0.101  -0.126
 -1.50     8000   5.00   0.873  -0.005  -0.086  -0.126
 -1.50     8250   1.00   1.019  -0.143  -0.171  -0.058
 -1.50     8250   1.50   1.129  -0.204  -0.185  -0.051
 -1.50     8250   2.00   1.178  -0.209  -0.182  -0.065
 -1.50     8250   2.50   1.200  -0.195  -0.174  -0.084
 -1.50     8250   3.00   1.194  -0.174  -0.164  -0.102
 -1.50     8250   3.50   1.162  -0.147  -0.153  -0.118
 -1.50     8250   4.00   1.098  -0.109  -0.140  -0.131
 -1.50     8250   4.50   1.009  -0.072  -0.125  -0.139
 -1.50     8250   5.00   0.907  -0.041  -0.109  -0.141
 -1.50     8500   1.50   1.049  -0.206  -0.192  -0.063
 -1.50     8500   2.00   1.116  -0.223  -0.193  -0.073
 -1.50     8500   2.50   1.154  -0.218  -0.189  -0.090
 -1.50     8500   3.00   1.165  -0.201  -0.181  -0.108
 -1.50     8500   3.50   1.149  -0.179  -0.171  -0.125
 -1.50     8500   4.00   1.106  -0.150  -0.159  -0.138
 -1.50     8500   4.50   1.031  -0.111  -0.147  -0.150
 -1.50     8500   5.00   0.937  -0.076  -0.131  -0.155
 -1.50     8750   1.50   0.962  -0.204  -0.195  -0.077
 -1.50     8750   2.00   1.047  -0.233  -0.202  -0.081
 -1.50     8750   2.50   1.097  -0.234  -0.200  -0.096
 -1.50     8750   3.00   1.122  -0.222  -0.194  -0.114
 -1.50     8750   3.50   1.123  -0.204  -0.186  -0.131
 -1.50     8750   4.00   1.096  -0.179  -0.176  -0.146
 -1.50     8750   4.50   1.041  -0.148  -0.165  -0.158
 -1.50     8750   5.00   0.957  -0.111  -0.152  -0.167
 -1.50     9000   1.50   0.879  -0.202  -0.196  -0.092
 -1.50     9000   2.00   0.977  -0.239  -0.207  -0.090
 -1.50     9000   2.50   1.036  -0.247  -0.208  -0.103
 -1.50     9000   3.00   1.073  -0.240  -0.205  -0.120
 -1.50     9000   3.50   1.087  -0.224  -0.199  -0.137
 -1.50     9000   4.00   1.076  -0.203  -0.190  -0.153
 -1.50     9000   4.50   1.036  -0.177  -0.180  -0.165
 -1.50     9000   5.00   0.967  -0.143  -0.168  -0.175
 -1.50     9250   2.00   0.909  -0.243  -0.212  -0.100
 -1.50     9250   2.50   0.975  -0.256  -0.215  -0.110
 -1.50     9250   3.00   1.019  -0.253  -0.213  -0.126
 -1.50     9250   3.50   1.044  -0.241  -0.209  -0.142
 -1.50     9250   4.00   1.045  -0.223  -0.202  -0.158
 -1.50     9250   4.50   1.019  -0.201  -0.193  -0.172
 -1.50     9250   5.00   0.966  -0.172  -0.182  -0.182
 -1.50     9500   2.00   0.846  -0.246  -0.215  -0.110
 -1.50     9500   2.50   0.915  -0.262  -0.220  -0.117
 -1.50     9500   3.00   0.963  -0.264  -0.220  -0.130
 -1.50     9500   3.50   0.995  -0.255  -0.217  -0.147
 -1.50     9500   4.00   1.007  -0.240  -0.212  -0.163
 -1.50     9500   4.50   0.995  -0.220  -0.204  -0.178
 -1.50     9500   5.00   0.955  -0.195  -0.195  -0.189
 -1.50     9750   2.00   0.789  -0.250  -0.218  -0.121
 -1.50     9750   2.50   0.860  -0.268  -0.224  -0.124
 -1.50     9750   3.00   0.910  -0.272  -0.225  -0.136
 -1.50     9750   3.50   0.945  -0.266  -0.224  -0.152
 -1.50     9750   4.00   0.965  -0.254  -0.220  -0.168
 -1.50     9750   4.50   0.964  -0.236  -0.214  -0.183
 -1.50     9750   5.00   0.936  -0.213  -0.206  -0.195
 -1.50    10000   2.00   0.735  -0.254  -0.221  -0.130
 -1.50    10000   2.50   0.809  -0.273  -0.228  -0.132
 -1.50    10000   3.00   0.860  -0.279  -0.230  -0.142
 -1.50    10000   3.50   0.898  -0.276  -0.229  -0.157
 -1.50    10000   4.00   0.922  -0.266  -0.226  -0.172
 -1.50    10000   4.50   0.928  -0.250  -0.221  -0.187
 -1.50    10000   5.00   0.910  -0.230  -0.215  -0.199
 -1.50    10250   2.00   0.685  -0.258  -0.224  -0.140
 -1.50    10250   2.50   0.761  -0.278  -0.232  -0.140
 -1.50    10250   3.00   0.813  -0.285  -0.234  -0.148
 -1.50    10250   3.50   0.853  -0.284  -0.234  -0.161
 -1.50    10250   4.00   0.879  -0.276  -0.232  -0.176
 -1.50    10250   4.50   0.890  -0.262  -0.228  -0.190
 -1.50    10250   5.00   0.881  -0.244  -0.222  -0.204
 -1.50    10500   2.00   0.638  -0.262  -0.227  -0.148
 -1.50    10500   2.50   0.716  -0.283  -0.235  -0.148
 -1.50    10500   3.00   0.769  -0.291  -0.238  -0.155
 -1.50    10500   3.50   0.810  -0.291  -0.239  -0.166
 -1.50    10500   4.00   0.838  -0.284  -0.237  -0.180
 -1.50    10500   4.50   0.852  -0.273  -0.234  -0.194
 -1.50    10500   5.00   0.849  -0.256  -0.229  -0.208
 -1.50    10750   2.00   0.594  -0.266  -0.230  -0.156
 -1.50    10750   2.50   0.673  -0.288  -0.238  -0.155
 -1.50    10750   3.00   0.727  -0.296  -0.242  -0.161
 -1.50    10750   3.50   0.768  -0.297  -0.243  -0.171
 -1.50    10750   4.00   0.798  -0.292  -0.242  -0.183
 -1.50    10750   4.50   0.815  -0.282  -0.239  -0.197
 -1.50    10750   5.00   0.817  -0.267  -0.235  -0.211
 -1.50    11000   2.00   0.553  -0.270  -0.233  -0.164
 -1.50    11000   2.50   0.632  -0.292  -0.241  -0.162
 -1.50    11000   3.00   0.687  -0.301  -0.245  -0.167
 -1.50    11000   3.50   0.729  -0.303  -0.246  -0.176
 -1.50    11000   4.00   0.759  -0.299  -0.246  -0.188
 -1.50    11000   4.50   0.779  -0.290  -0.244  -0.201
 -1.50    11000   5.00   0.784  -0.277  -0.240  -0.214
 -1.50    11250   2.00   0.513  -0.274  -0.235  -0.170
 -1.50    11250   2.50   0.594  -0.296  -0.244  -0.169
 -1.50    11250   3.00   0.650  -0.306  -0.248  -0.173
 -1.50    11250   3.50   0.691  -0.308  -0.250  -0.181
 -1.50    11250   4.00   0.722  -0.305  -0.249  -0.192
 -1.50    11250   4.50   0.743  -0.297  -0.248  -0.204
 -1.50    11250   5.00   0.751  -0.286  -0.245  -0.217
 -1.50    11500   2.00   0.477  -0.278  -0.238  -0.177
 -1.50    11500   2.50   0.558  -0.301  -0.247  -0.175
 -1.50    11500   3.00   0.614  -0.311  -0.251  -0.179
 -1.50    11500   3.50   0.655  -0.313  -0.253  -0.187
 -1.50    11500   4.00   0.687  -0.311  -0.253  -0.196
 -1.50    11500   4.50   0.708  -0.304  -0.252  -0.207
 -1.50    11500   5.00   0.718  -0.293  -0.249  -0.219
 -1.50    11750   2.00   0.442  -0.282  -0.241  -0.183
 -1.50    11750   2.50   0.524  -0.305  -0.250  -0.181
 -1.50    11750   3.00   0.580  -0.315  -0.254  -0.185
 -1.50    11750   3.50   0.621  -0.318  -0.256  -0.192
 -1.50    11750   4.00   0.652  -0.316  -0.256  -0.201
 -1.50    11750   4.50   0.674  -0.310  -0.255  -0.211
 -1.50    11750   5.00   0.686  -0.301  -0.253  -0.222
 -1.50    12000   2.50   0.492  -0.310  -0.253  -0.187
 -1.50    12000   3.00   0.547  -0.319  -0.257  -0.190
 -1.50    12000   3.50   0.588  -0.322  -0.259  -0.197
 -1.50    12000   4.00   0.620  -0.321  -0.259  -0.205
 -1.50    12000   4.50   0.642  -0.316  -0.258  -0.215
 -1.50    12000   5.00   0.655  -0.307  -0.257  -0.225
 -1.50    12250   2.50   0.461  -0.314  -0.255  -0.192
 -1.50    12250   3.00   0.517  -0.324  -0.259  -0.195
 -1.50    12250   3.50   0.558  -0.327  -0.261  -0.201
 -1.50    12250   4.00   0.589  -0.326  -0.262  -0.209
 -1.50    12250   4.50   0.611  -0.321  -0.261  -0.218
 -1.50    12250   5.00   0.624  -0.313  -0.260  -0.228
 -1.50    12500   2.50   0.432  -0.318  -0.258  -0.197
 -1.50    12500   3.00   0.488  -0.328  -0.262  -0.200
 -1.50    12500   3.50   0.528  -0.331  -0.264  -0.206
 -1.50    12500   4.00   0.559  -0.330  -0.265  -0.213
 -1.50    12500   4.50   0.581  -0.326  -0.264  -0.222
 -1.50    12500   5.00   0.595  -0.318  -0.263  -0.231
 -1.50    12750   2.50   0.405  -0.322  -0.261  -0.202
 -1.50    12750   3.00   0.460  -0.332  -0.265  -0.204
 -1.50    12750   3.50   0.500  -0.335  -0.267  -0.210
 -1.50    12750   4.00   0.530  -0.334  -0.267  -0.217
 -1.50    12750   4.50   0.552  -0.330  -0.267  -0.225
 -1.50    12750   5.00   0.566  -0.324  -0.266  -0.234
 -1.50    13000   2.50   0.379  -0.327  -0.263  -0.206
 -1.50    13000   3.00   0.434  -0.337  -0.267  -0.209
 -1.50    13000   3.50   0.473  -0.340  -0.269  -0.214
 -1.50    13000   4.00   0.503  -0.339  -0.270  -0.221
 -1.50    13000   4.50   0.525  -0.335  -0.270  -0.229
 -1.50    13000   5.00   0.539  -0.328  -0.269  -0.237
 -1.50    14000   2.00   0.188  -0.314  -0.263  -0.227
 -1.50    14000   2.50   0.284  -0.342  -0.273  -0.223
 -1.50    14000   3.00   0.340  -0.353  -0.277  -0.225
 -1.50    14000   3.50   0.378  -0.356  -0.279  -0.229
 -1.50    14000   4.00   0.406  -0.355  -0.279  -0.235
 -1.50    14000   4.50   0.426  -0.351  -0.279  -0.242
 -1.50    14000   5.00   0.439  -0.346  -0.279  -0.249
 -1.50    15000   2.50   0.200  -0.356  -0.282  -0.237
 -1.50    15000   3.00   0.259  -0.368  -0.286  -0.238
 -1.50    15000   3.50   0.297  -0.371  -0.288  -0.242
 -1.50    15000   4.00   0.324  -0.370  -0.288  -0.248
 -1.50    15000   4.50   0.342  -0.366  -0.288  -0.254
 -1.50    15000   5.00   0.354  -0.361  -0.288  -0.260
 -1.50    16000   2.50   0.124  -0.369  -0.291  -0.250
 -1.50    16000   3.00   0.187  -0.382  -0.295  -0.250
 -1.50    16000   3.50   0.226  -0.385  -0.296  -0.254
 -1.50    16000   4.00   0.252  -0.384  -0.296  -0.258
 -1.50    16000   4.50   0.270  -0.381  -0.296  -0.264
 -1.50    16000   5.00   0.280  -0.375  -0.296  -0.270
 -1.50    17000   2.50   0.052  -0.379  -0.298  -0.262
 -1.50    17000   3.00   0.121  -0.394  -0.303  -0.262
 -1.50    17000   3.50   0.162  -0.398  -0.304  -0.264
 -1.50    17000   4.00   0.189  -0.397  -0.304  -0.268
 -1.50    17000   4.50   0.206  -0.394  -0.304  -0.273
 -1.50    17000   5.00   0.216  -0.388  -0.303  -0.279
 -1.50    18000   2.50  -0.014  -0.388  -0.304  -0.272
 -1.50    18000   3.00   0.060  -0.405  -0.309  -0.272
 -1.50    18000   3.50   0.103  -0.409  -0.311  -0.273
 -1.50    18000   4.00   0.131  -0.409  -0.311  -0.277
 -1.50    18000   4.50   0.148  -0.406  -0.311  -0.281
 -1.50    18000   5.00   0.158  -0.401  -0.310  -0.286
 -1.50    19000   2.50  -0.075  -0.396  -0.309  -0.281
 -1.50    19000   3.00   0.004  -0.415  -0.316  -0.280
 -1.50    19000   3.50   0.049  -0.420  -0.317  -0.282
 -1.50    19000   4.00   0.078  -0.420  -0.318  -0.285
 -1.50    19000   4.50   0.096  -0.417  -0.317  -0.289
 -1.50    19000   5.00   0.105  -0.412  -0.317  -0.293
 -1.50    20000   3.00  -0.047  -0.424  -0.321  -0.289
 -1.50    20000   3.50  -0.001  -0.430  -0.323  -0.290
 -1.50    20000   4.00   0.028  -0.430  -0.323  -0.292
 -1.50    20000   4.50   0.047  -0.427  -0.323  -0.296
 -1.50    20000   5.00   0.057  -0.423  -0.323  -0.300
 -1.50    21000   3.00  -0.094  -0.432  -0.327  -0.296
 -1.50    21000   3.50  -0.046  -0.439  -0.329  -0.297
 -1.50    21000   4.00  -0.017  -0.439  -0.329  -0.299
 -1.50    21000   4.50   0.002  -0.437  -0.329  -0.302
 -1.50    21000   5.00   0.012  -0.432  -0.328  -0.306
 -1.50    22000   3.00  -0.137  -0.440  -0.331  -0.302
 -1.50    22000   3.50  -0.088  -0.447  -0.334  -0.303
 -1.50    22000   4.00  -0.058  -0.448  -0.334  -0.305
 -1.50    22000   4.50  -0.040  -0.446  -0.334  -0.308
 -1.50    22000   5.00  -0.029  -0.442  -0.333  -0.311
 -1.50    23000   3.00  -0.177  -0.447  -0.336  -0.308
 -1.50    23000   3.50  -0.126  -0.455  -0.339  -0.309
 -1.50    23000   4.00  -0.096  -0.456  -0.339  -0.311
 -1.50    23000   4.50  -0.077  -0.454  -0.339  -0.314
 -1.50    23000   5.00  -0.067  -0.450  -0.338  -0.317
 -1.50    24000   3.00  -0.215  -0.454  -0.340  -0.314
 -1.50    24000   3.50  -0.161  -0.463  -0.343  -0.315
 -1.50    24000   4.00  -0.130  -0.464  -0.344  -0.317
 -1.50    24000   4.50  -0.112  -0.462  -0.344  -0.319
 -1.50    24000   5.00  -0.102  -0.459  -0.343  -0.321
 -1.50    25000   3.00  -0.252  -0.460  -0.345  -0.320
 -1.50    25000   3.50  -0.194  -0.470  -0.348  -0.320
 -1.50    25000   4.00  -0.162  -0.472  -0.348  -0.321
 -1.50    25000   4.50  -0.144  -0.470  -0.348  -0.324
 -1.50    25000   5.00  -0.134  -0.467  -0.348  -0.326
 -1.50    26000   3.00  -0.292  -0.464  -0.347  -0.325
 -1.50    26000   3.50  -0.225  -0.478  -0.352  -0.325
 -1.50    26000   4.00  -0.193  -0.479  -0.353  -0.326
 -1.50    26000   4.50  -0.174  -0.478  -0.352  -0.328
 -1.50    26000   5.00  -0.164  -0.474  -0.352  -0.331
 -1.50    27000   3.50  -0.255  -0.485  -0.357  -0.330
 -1.50    27000   4.00  -0.221  -0.486  -0.357  -0.331
 -1.50    27000   4.50  -0.202  -0.485  -0.357  -0.332
 -1.50    27000   5.00  -0.192  -0.482  -0.356  -0.335
 -1.50    28000   3.50  -0.285  -0.491  -0.360  -0.334
 -1.50    28000   4.00  -0.248  -0.493  -0.361  -0.335
 -1.50    28000   4.50  -0.228  -0.492  -0.361  -0.336
 -1.50    28000   5.00  -0.218  -0.489  -0.360  -0.338
 -1.50    29000   3.50  -0.314  -0.495  -0.362  -0.338
 -1.50    29000   4.00  -0.274  -0.500  -0.365  -0.339
 -1.50    29000   4.50  -0.254  -0.499  -0.365  -0.340
 -1.50    29000   5.00  -0.244  -0.496  -0.364  -0.342
 -1.50    30000   3.50  -0.341  -0.497  -0.362  -0.341
 -1.50    30000   4.00  -0.300  -0.506  -0.368  -0.343
 -1.50    30000   4.50  -0.279  -0.505  -0.369  -0.344
 -1.50    30000   5.00  -0.268  -0.502  -0.368  -0.345
 -1.50    31000   3.50  -0.363  -0.498  -0.361  -0.343
 -1.50    31000   4.00  -0.325  -0.511  -0.370  -0.346
 -1.50    31000   4.50  -0.302  -0.511  -0.372  -0.347
 -1.50    31000   5.00  -0.291  -0.509  -0.371  -0.348
 -1.50    32000   4.00  -0.346  -0.515  -0.371  -0.348
 -1.50    32000   4.50  -0.325  -0.517  -0.374  -0.350
 -1.50    32000   5.00  -0.314  -0.514  -0.374  -0.351
 -1.50    33000   4.00  -0.364  -0.518  -0.370  -0.351
 -1.50    33000   4.50  -0.345  -0.522  -0.375  -0.352
 -1.50    33000   5.00  -0.334  -0.520  -0.376  -0.353
 -1.50    34000   4.00  -0.379  -0.519  -0.369  -0.353
 -1.50    34000   4.50  -0.362  -0.525  -0.376  -0.354
 -1.50    34000   5.00  -0.352  -0.525  -0.378  -0.355
 -1.50    35000   4.00  -0.390  -0.520  -0.366  -0.354
 -1.50    35000   4.50  -0.376  -0.528  -0.375  -0.357
 -1.50    35000   5.00  -0.368  -0.529  -0.378  -0.357
 -1.50    36000   4.00  -0.400  -0.520  -0.364  -0.355
 -1.50    36000   4.50  -0.388  -0.530  -0.373  -0.358
 -1.50    36000   5.00  -0.381  -0.532  -0.378  -0.359
 -1.50    37000   4.00  -0.407  -0.521  -0.362  -0.356
 -1.50    37000   4.50  -0.397  -0.532  -0.370  -0.360
 -1.50    37000   5.00  -0.392  -0.535  -0.376  -0.361
 -1.50    38000   4.00  -0.413  -0.522  -0.362  -0.356
 -1.50    38000   4.50  -0.405  -0.533  -0.368  -0.361
 -1.50    38000   5.00  -0.400  -0.537  -0.374  -0.363
 -1.50    39000   4.00  -0.419  -0.523  -0.361  -0.357
 -1.50    39000   4.50  -0.411  -0.534  -0.367  -0.362
 -1.50    39000   5.00  -0.407  -0.538  -0.372  -0.364
 -1.50    40000   4.50  -0.416  -0.536  -0.366  -0.363
 -1.50    40000   5.00  -0.413  -0.540  -0.370  -0.365
 -1.50    41000   4.50  -0.421  -0.537  -0.365  -0.364
 -1.50    41000   5.00  -0.418  -0.542  -0.368  -0.367
 -1.50    42000   4.50  -0.425  -0.539  -0.365  -0.365
 -1.50    42000   5.00  -0.422  -0.544  -0.368  -0.368
 -1.50    43000   4.50  -0.429  -0.541  -0.366  -0.366
 -1.50    43000   5.00  -0.426  -0.545  -0.367  -0.369
 -1.50    44000   4.50  -0.432  -0.542  -0.366  -0.367
 -1.50    44000   5.00  -0.430  -0.547  -0.367  -0.369
 -1.50    45000   4.50  -0.436  -0.544  -0.367  -0.367
 -1.50    45000   5.00  -0.433  -0.549  -0.368  -0.370
 -1.50    46000   4.50  -0.440  -0.545  -0.368  -0.368
 -1.50    46000   5.00  -0.436  -0.550  -0.368  -0.371
 -1.50    47000   4.50  -0.443  -0.546  -0.368  -0.368
 -1.50    47000   5.00  -0.439  -0.552  -0.368  -0.372
 -1.50    48000   4.50  -0.446  -0.547  -0.369  -0.369
 -1.50    48000   5.00  -0.442  -0.553  -0.369  -0.373
 -1.50    49000   4.50  -0.449  -0.548  -0.370  -0.369
 -1.50    49000   5.00  -0.445  -0.554  -0.370  -0.373
 -1.50    50000   5.00  -0.448  -0.555  -0.370  -0.374
 -2.00     3500   0.00   3.765   1.867   0.769   0.472
 -2.00     3500   0.50   3.445   1.711   0.714   0.452
 -2.00     3500   1.00   3.119   1.579   0.669   0.435
 -2.00     3500   1.50   2.815   1.477   0.638   0.422
 -2.00     3500   2.00   2.581   1.416   0.622   0.413
 -2.00     3500   2.50   2.461   1.412   0.620   0.403
 -2.00     3500   3.00   2.413   1.435   0.616   0.392
 -2.00     3500   3.50   2.397   1.467   0.613   0.384
 -2.00     3500   4.00   2.412   1.517   0.614   0.379
 -2.00     3500   4.50   2.469   1.587   0.621   0.377
 -2.00     3500   5.00   2.581   1.673   0.635   0.375
 -2.00     3750   0.00   3.503   1.659   0.663   0.391
 -2.00     3750   0.50   3.242   1.526   0.609   0.371
 -2.00     3750   1.00   2.941   1.418   0.570   0.357
 -2.00     3750   1.50   2.650   1.335   0.542   0.347
 -2.00     3750   2.00   2.420   1.278   0.523   0.338
 -2.00     3750   2.50   2.275   1.254   0.517   0.333
 -2.00     3750   3.00   2.225   1.267   0.524   0.330
 -2.00     3750   3.50   2.210   1.291   0.529   0.326
 -2.00     3750   4.00   2.206   1.318   0.532   0.322
 -2.00     3750   4.50   2.227   1.361   0.534   0.319
 -2.00     3750   5.00   2.284   1.423   0.539   0.316
 -2.00     4000   0.00   3.142   1.422   0.553   0.313
 -2.00     4000   0.50   2.875   1.302   0.513   0.302
 -2.00     4000   1.00   2.611   1.206   0.484   0.294
 -2.00     4000   1.50   2.376   1.141   0.464   0.289
 -2.00     4000   2.00   2.195   1.105   0.450   0.284
 -2.00     4000   2.50   2.072   1.090   0.440   0.279
 -2.00     4000   3.00   2.014   1.095   0.441   0.276
 -2.00     4000   3.50   2.010   1.118   0.450   0.274
 -2.00     4000   4.00   2.015   1.141   0.457   0.273
 -2.00     4000   4.50   2.030   1.172   0.462   0.271
 -2.00     4000   5.00   2.059   1.211   0.465   0.268
 -2.00     4250   0.00   2.730   1.241   0.475   0.259
 -2.00     4250   0.50   2.500   1.130   0.438   0.248
 -2.00     4250   1.00   2.270   1.040   0.411   0.241
 -2.00     4250   1.50   2.071   0.975   0.394   0.237
 -2.00     4250   2.00   1.918   0.934   0.383   0.234
 -2.00     4250   2.50   1.820   0.915   0.376   0.232
 -2.00     4250   3.00   1.771   0.915   0.372   0.230
 -2.00     4250   3.50   1.770   0.936   0.375   0.228
 -2.00     4250   4.00   1.804   0.968   0.384   0.227
 -2.00     4250   4.50   1.838   0.999   0.392   0.226
 -2.00     4250   5.00   1.866   1.029   0.397   0.225
 -2.00     4500   0.00   2.355   1.053   0.395   0.206
 -2.00     4500   0.50   2.165   0.971   0.369   0.199
 -2.00     4500   1.00   1.980   0.903   0.349   0.194
 -2.00     4500   1.50   1.817   0.850   0.335   0.191
 -2.00     4500   2.00   1.693   0.816   0.326   0.189
 -2.00     4500   2.50   1.612   0.796   0.321   0.188
 -2.00     4500   3.00   1.570   0.790   0.317   0.186
 -2.00     4500   3.50   1.563   0.797   0.317   0.185
 -2.00     4500   4.00   1.583   0.817   0.320   0.184
 -2.00     4500   4.50   1.622   0.844   0.327   0.183
 -2.00     4500   5.00   1.664   0.872   0.334   0.182
 -2.00     4750   0.00   2.031   0.864   0.320   0.160
 -2.00     4750   0.50   1.868   0.811   0.304   0.156
 -2.00     4750   1.00   1.713   0.766   0.292   0.153
 -2.00     4750   1.50   1.580   0.731   0.283   0.152
 -2.00     4750   2.00   1.478   0.707   0.277   0.151
 -2.00     4750   2.50   1.411   0.693   0.273   0.150
 -2.00     4750   3.00   1.376   0.688   0.271   0.149
 -2.00     4750   3.50   1.370   0.691   0.271   0.148
 -2.00     4750   4.00   1.384   0.700   0.272   0.147
 -2.00     4750   4.50   1.415   0.717   0.275   0.146
 -2.00     4750   5.00   1.455   0.739   0.280   0.145
 -2.00     5000   0.00   1.799   0.696   0.253   0.121
 -2.00     5000   0.50   1.651   0.661   0.245   0.119
 -2.00     5000   1.00   1.513   0.634   0.239   0.118
 -2.00     5000   1.50   1.395   0.614   0.235   0.118
 -2.00     5000   2.00   1.300   0.602   0.233   0.118
 -2.00     5000   2.50   1.233   0.595   0.231   0.118
 -2.00     5000   3.00   1.198   0.594   0.230   0.117
 -2.00     5000   3.50   1.190   0.599   0.230   0.116
 -2.00     5000   4.00   1.202   0.607   0.231   0.115
 -2.00     5000   4.50   1.226   0.619   0.233   0.114
 -2.00     5000   5.00   1.258   0.634   0.236   0.113
 -2.00     5250   0.00   1.647   0.554   0.195   0.091
 -2.00     5250   0.50   1.516   0.534   0.193   0.089
 -2.00     5250   1.00   1.392   0.519   0.192   0.088
 -2.00     5250   1.50   1.280   0.509   0.191   0.088
 -2.00     5250   2.00   1.186   0.504   0.192   0.089
 -2.00     5250   2.50   1.113   0.504   0.192   0.089
 -2.00     5250   3.00   1.065   0.507   0.193   0.089
 -2.00     5250   3.50   1.043   0.513   0.193   0.089
 -2.00     5250   4.00   1.046   0.523   0.195   0.088
 -2.00     5250   4.50   1.063   0.536   0.196   0.087
 -2.00     5250   5.00   1.089   0.548   0.199   0.086
 -2.00     5500   0.00   1.550   0.430   0.143   0.069
 -2.00     5500   0.50   1.438   0.423   0.146   0.065
 -2.00     5500   1.00   1.327   0.418   0.148   0.063
 -2.00     5500   1.50   1.222   0.417   0.150   0.062
 -2.00     5500   2.00   1.129   0.418   0.153   0.062
 -2.00     5500   2.50   1.049   0.422   0.156   0.063
 -2.00     5500   3.00   0.985   0.428   0.158   0.064
 -2.00     5500   3.50   0.944   0.436   0.160   0.064
 -2.00     5500   4.00   0.927   0.446   0.161   0.064
 -2.00     5500   4.50   0.931   0.458   0.163   0.063
 -2.00     5500   5.00   0.948   0.472   0.166   0.062
 -2.00     5750   0.00   1.492   0.320   0.096   0.054
 -2.00     5750   0.50   1.399   0.323   0.101   0.047
 -2.00     5750   1.00   1.300   0.327   0.106   0.042
 -2.00     5750   1.50   1.203   0.334   0.111   0.040
 -2.00     5750   2.00   1.110   0.341   0.116   0.039
 -2.00     5750   2.50   1.025   0.349   0.121   0.039
 -2.00     5750   3.00   0.951   0.358   0.125   0.040
 -2.00     5750   3.50   0.892   0.368   0.128   0.041
 -2.00     5750   4.00   0.853   0.377   0.131   0.042
 -2.00     5750   4.50   0.837   0.389   0.133   0.041
 -2.00     5750   5.00   0.839   0.402   0.136   0.040
 -2.00     6000   0.00   1.455   0.218   0.050   0.044
 -2.00     6000   0.50   1.384   0.232   0.059   0.033
 -2.00     6000   1.00   1.300   0.244   0.066   0.025
 -2.00     6000   1.50   1.210   0.256   0.074   0.020
 -2.00     6000   2.00   1.119   0.269   0.081   0.018
 -2.00     6000   2.50   1.032   0.282   0.087   0.017
 -2.00     6000   3.00   0.950   0.295   0.093   0.018
 -2.00     6000   3.50   0.877   0.306   0.098   0.019
 -2.00     6000   4.00   0.818   0.317   0.102   0.020
 -2.00     6000   4.50   0.780   0.329   0.105   0.021
 -2.00     6000   5.00   0.764   0.341   0.108   0.020
 -2.00     6250   0.50   1.380   0.144   0.017   0.025
 -2.00     6250   1.00   1.312   0.165   0.027   0.014
 -2.00     6250   1.50   1.232   0.183   0.037   0.005
 -2.00     6250   2.00   1.146   0.201   0.046  -0.000
 -2.00     6250   2.50   1.057   0.219   0.054  -0.002
 -2.00     6250   3.00   0.970   0.235   0.062  -0.003
 -2.00     6250   3.50   0.887   0.250   0.069  -0.002
 -2.00     6250   4.00   0.814   0.263   0.074  -0.000
 -2.00     6250   4.50   0.755   0.275   0.078   0.001
 -2.00     6250   5.00   0.718   0.287   0.082   0.001
 -2.00     6500   0.50   1.374   0.055  -0.021   0.021
 -2.00     6500   1.00   1.327   0.087  -0.011   0.006
 -2.00     6500   1.50   1.261   0.113  -0.000  -0.007
 -2.00     6500   2.00   1.181   0.136   0.011  -0.015
 -2.00     6500   2.50   1.095   0.157   0.021  -0.020
 -2.00     6500   3.00   1.004   0.177   0.031  -0.022
 -2.00     6500   3.50   0.915   0.196   0.039  -0.022
 -2.00     6500   4.00   0.830   0.212   0.047  -0.020
 -2.00     6500   4.50   0.755   0.226   0.053  -0.019
 -2.00     6500   5.00   0.698   0.238   0.057  -0.017
 -2.00     6750   0.50   1.360  -0.018  -0.059   0.018
 -2.00     6750   1.00   1.337   0.007  -0.047   0.001
 -2.00     6750   1.50   1.287   0.042  -0.036  -0.015
 -2.00     6750   2.00   1.218   0.072  -0.024  -0.027
 -2.00     6750   2.50   1.136   0.098  -0.012  -0.035
 -2.00     6750   3.00   1.047   0.122  -0.000  -0.039
 -2.00     6750   3.50   0.953   0.143   0.010  -0.040
 -2.00     6750   4.00   0.860   0.163   0.020  -0.040
 -2.00     6750   4.50   0.773   0.179   0.027  -0.038
 -2.00     6750   5.00   0.699   0.193   0.033  -0.036
 -2.00     7000   0.50   1.332  -0.074  -0.094   0.015
 -2.00     7000   1.00   1.332  -0.059  -0.081  -0.002
 -2.00     7000   1.50   1.306  -0.031  -0.069  -0.020
 -2.00     7000   2.00   1.250   0.008  -0.058  -0.036
 -2.00     7000   2.50   1.177   0.040  -0.044  -0.047
 -2.00     7000   3.00   1.091   0.067  -0.031  -0.055
 -2.00     7000   3.50   0.998   0.092  -0.019  -0.058
 -2.00     7000   4.00   0.900   0.115  -0.008  -0.058
 -2.00     7000   4.50   0.804   0.135   0.002  -0.056
 -2.00     7000   5.00   0.716   0.151   0.010  -0.054
 -2.00     7250   0.50   1.288  -0.112  -0.123   0.009
 -2.00     7250   1.00   1.311  -0.109  -0.113  -0.005
 -2.00     7250   1.50   1.307  -0.090  -0.101  -0.024
 -2.00     7250   2.00   1.275  -0.059  -0.089  -0.042
 -2.00     7250   2.50   1.213  -0.019  -0.076  -0.057
 -2.00     7250   3.00   1.134   0.014  -0.062  -0.068
 -2.00     7250   3.50   1.044   0.043  -0.048  -0.074
 -2.00     7250   4.00   0.945   0.068  -0.035  -0.076
 -2.00     7250   4.50   0.842   0.091  -0.023  -0.074
 -2.00     7250   5.00   0.744   0.110  -0.014  -0.072
 -2.00     7500   0.50   1.219  -0.117  -0.144  -0.004
 -2.00     7500   1.00   1.271  -0.147  -0.139  -0.011
 -2.00     7500   1.50   1.288  -0.135  -0.129  -0.028
 -2.00     7500   2.00   1.278  -0.113  -0.117  -0.047
 -2.00     7500   2.50   1.239  -0.080  -0.105  -0.064
 -2.00     7500   3.00   1.171  -0.039  -0.092  -0.079
 -2.00     7500   3.50   1.086  -0.006  -0.077  -0.088
 -2.00     7500   4.00   0.990   0.023  -0.062  -0.092
 -2.00     7500   4.50   0.886   0.049  -0.049  -0.092
 -2.00     7500   5.00   0.781   0.071  -0.037  -0.090
 -2.00     7750   1.00   1.212  -0.167  -0.159  -0.019
 -2.00     7750   1.50   1.251  -0.170  -0.153  -0.033
 -2.00     7750   2.00   1.262  -0.154  -0.143  -0.052
 -2.00     7750   2.50   1.245  -0.129  -0.131  -0.071
 -2.00     7750   3.00   1.198  -0.094  -0.118  -0.087
 -2.00     7750   3.50   1.123  -0.054  -0.105  -0.099
 -2.00     7750   4.00   1.031  -0.021  -0.089  -0.106
 -2.00     7750   4.50   0.929   0.008  -0.074  -0.109
 -2.00     7750   5.00   0.821   0.033  -0.061  -0.107
 -2.00     8000   1.00   1.129  -0.166  -0.170  -0.033
 -2.00     8000   1.50   1.198  -0.193  -0.171  -0.041
 -2.00     8000   2.00   1.228  -0.186  -0.164  -0.058
 -2.00     8000   2.50   1.230  -0.167  -0.154  -0.076
 -2.00     8000   3.00   1.205  -0.141  -0.142  -0.094
 -2.00     8000   3.50   1.149  -0.104  -0.130  -0.108
 -2.00     8000   4.00   1.067  -0.065  -0.115  -0.119
 -2.00     8000   4.50   0.969  -0.032  -0.099  -0.124
 -2.00     8000   5.00   0.861  -0.004  -0.084  -0.123
 -2.00     8250   1.00   1.018  -0.145  -0.170  -0.056
 -2.00     8250   1.50   1.128  -0.205  -0.183  -0.050
 -2.00     8250   2.00   1.177  -0.209  -0.180  -0.064
 -2.00     8250   2.50   1.198  -0.195  -0.173  -0.082
 -2.00     8250   3.00   1.192  -0.174  -0.163  -0.101
 -2.00     8250   3.50   1.158  -0.147  -0.151  -0.116
 -2.00     8250   4.00   1.092  -0.109  -0.138  -0.129
 -2.00     8250   4.50   1.002  -0.072  -0.123  -0.137
 -2.00     8250   5.00   0.898  -0.041  -0.107  -0.139
 -2.00     8500   1.50   1.047  -0.206  -0.190  -0.062
 -2.00     8500   2.00   1.115  -0.223  -0.192  -0.072
 -2.00     8500   2.50   1.153  -0.217  -0.187  -0.089
 -2.00     8500   3.00   1.164  -0.201  -0.180  -0.107
 -2.00     8500   3.50   1.147  -0.178  -0.169  -0.123
 -2.00     8500   4.00   1.102  -0.149  -0.158  -0.137
 -2.00     8500   4.50   1.026  -0.111  -0.145  -0.148
 -2.00     8500   5.00   0.930  -0.076  -0.130  -0.153
 -2.00     8750   1.50   0.961  -0.203  -0.193  -0.075
 -2.00     8750   2.00   1.046  -0.233  -0.200  -0.080
 -2.00     8750   2.50   1.096  -0.234  -0.198  -0.095
 -2.00     8750   3.00   1.122  -0.222  -0.193  -0.112
 -2.00     8750   3.50   1.122  -0.203  -0.185  -0.130
 -2.00     8750   4.00   1.095  -0.179  -0.175  -0.145
 -2.00     8750   4.50   1.038  -0.147  -0.163  -0.157
 -2.00     8750   5.00   0.953  -0.110  -0.150  -0.165
 -2.00     9000   1.50   0.881  -0.201  -0.194  -0.090
 -2.00     9000   2.00   0.977  -0.238  -0.206  -0.089
 -2.00     9000   2.50   1.036  -0.246  -0.207  -0.101
 -2.00     9000   3.00   1.073  -0.239  -0.204  -0.118
 -2.00     9000   3.50   1.088  -0.224  -0.198  -0.136
 -2.00     9000   4.00   1.076  -0.203  -0.189  -0.152
 -2.00     9000   4.50   1.035  -0.176  -0.178  -0.164
 -2.00     9000   5.00   0.964  -0.142  -0.167  -0.173
 -2.00     9250   2.00   0.912  -0.241  -0.210  -0.099
 -2.00     9250   2.50   0.977  -0.254  -0.214  -0.109
 -2.00     9250   3.00   1.021  -0.252  -0.212  -0.124
 -2.00     9250   3.50   1.045  -0.240  -0.208  -0.141
 -2.00     9250   4.00   1.046  -0.223  -0.201  -0.157
 -2.00     9250   4.50   1.019  -0.200  -0.192  -0.170
 -2.00     9250   5.00   0.965  -0.171  -0.181  -0.180
 -2.00     9500   2.00   0.851  -0.245  -0.214  -0.109
 -2.00     9500   2.50   0.919  -0.261  -0.219  -0.115
 -2.00     9500   3.00   0.967  -0.262  -0.219  -0.129
 -2.00     9500   3.50   0.998  -0.254  -0.216  -0.145
 -2.00     9500   4.00   1.009  -0.239  -0.211  -0.162
 -2.00     9500   4.50   0.996  -0.219  -0.203  -0.176
 -2.00     9500   5.00   0.955  -0.194  -0.194  -0.187
 -2.00     9750   2.00   0.795  -0.248  -0.217  -0.119
 -2.00     9750   2.50   0.866  -0.267  -0.223  -0.123
 -2.00     9750   3.00   0.916  -0.271  -0.224  -0.135
 -2.00     9750   3.50   0.951  -0.265  -0.223  -0.150
 -2.00     9750   4.00   0.969  -0.253  -0.218  -0.167
 -2.00     9750   4.50   0.966  -0.235  -0.212  -0.182
 -2.00     9750   5.00   0.938  -0.212  -0.204  -0.194
 -2.00    10000   2.00   0.742  -0.252  -0.220  -0.128
 -2.00    10000   2.50   0.815  -0.272  -0.227  -0.130
 -2.00    10000   3.00   0.867  -0.278  -0.229  -0.141
 -2.00    10000   3.50   0.906  -0.274  -0.228  -0.155
 -2.00    10000   4.00   0.928  -0.264  -0.225  -0.171
 -2.00    10000   4.50   0.932  -0.249  -0.220  -0.186
 -2.00    10000   5.00   0.913  -0.229  -0.214  -0.198
 -2.00    10250   2.00   0.693  -0.256  -0.223  -0.137
 -2.00    10250   2.50   0.768  -0.277  -0.231  -0.138
 -2.00    10250   3.00   0.821  -0.284  -0.233  -0.147
 -2.00    10250   3.50   0.861  -0.282  -0.233  -0.160
 -2.00    10250   4.00   0.887  -0.274  -0.231  -0.175
 -2.00    10250   4.50   0.896  -0.261  -0.227  -0.190
 -2.00    10250   5.00   0.885  -0.243  -0.221  -0.203
 -2.00    10500   2.00   0.646  -0.260  -0.226  -0.146
 -2.00    10500   2.50   0.723  -0.281  -0.234  -0.146
 -2.00    10500   3.00   0.777  -0.289  -0.237  -0.153
 -2.00    10500   3.50   0.818  -0.289  -0.238  -0.165
 -2.00    10500   4.00   0.846  -0.283  -0.236  -0.179
 -2.00    10500   4.50   0.860  -0.272  -0.233  -0.193
 -2.00    10500   5.00   0.855  -0.255  -0.228  -0.207
 -2.00    10750   2.00   0.603  -0.264  -0.229  -0.154
 -2.00    10750   2.50   0.681  -0.286  -0.237  -0.153
 -2.00    10750   3.00   0.735  -0.295  -0.241  -0.159
 -2.00    10750   3.50   0.776  -0.296  -0.242  -0.170
 -2.00    10750   4.00   0.806  -0.291  -0.241  -0.183
 -2.00    10750   4.50   0.823  -0.281  -0.238  -0.197
 -2.00    10750   5.00   0.823  -0.266  -0.234  -0.210
 -2.00    11000   2.00   0.562  -0.268  -0.232  -0.161
 -2.00    11000   2.50   0.641  -0.290  -0.240  -0.160
 -2.00    11000   3.00   0.696  -0.299  -0.244  -0.165
 -2.00    11000   3.50   0.737  -0.301  -0.245  -0.175
 -2.00    11000   4.00   0.768  -0.297  -0.245  -0.187
 -2.00    11000   4.50   0.787  -0.289  -0.243  -0.200
 -2.00    11000   5.00   0.791  -0.276  -0.239  -0.214
 -2.00    11250   2.00   0.523  -0.272  -0.234  -0.168
 -2.00    11250   2.50   0.603  -0.295  -0.243  -0.167
 -2.00    11250   3.00   0.658  -0.304  -0.247  -0.171
 -2.00    11250   3.50   0.699  -0.306  -0.249  -0.180
 -2.00    11250   4.00   0.730  -0.304  -0.248  -0.191
 -2.00    11250   4.50   0.751  -0.296  -0.247  -0.203
 -2.00    11250   5.00   0.758  -0.284  -0.244  -0.216
 -2.00    11500   2.00   0.486  -0.276  -0.237  -0.174
 -2.00    11500   2.50   0.567  -0.299  -0.246  -0.173
 -2.00    11500   3.00   0.622  -0.309  -0.250  -0.177
 -2.00    11500   3.50   0.664  -0.311  -0.252  -0.185
 -2.00    11500   4.00   0.695  -0.309  -0.252  -0.195
 -2.00    11500   4.50   0.716  -0.303  -0.251  -0.207
 -2.00    11500   5.00   0.725  -0.292  -0.248  -0.219
 -2.00    11750   2.00   0.452  -0.281  -0.240  -0.180
 -2.00    11750   2.50   0.533  -0.303  -0.249  -0.179
 -2.00    11750   3.00   0.589  -0.313  -0.253  -0.183
 -2.00    11750   3.50   0.630  -0.316  -0.255  -0.190
 -2.00    11750   4.00   0.661  -0.314  -0.255  -0.199
 -2.00    11750   4.50   0.682  -0.309  -0.254  -0.210
 -2.00    11750   5.00   0.693  -0.299  -0.252  -0.221
 -2.00    12000   2.50   0.501  -0.308  -0.252  -0.184
 -2.00    12000   3.00   0.557  -0.318  -0.256  -0.188
 -2.00    12000   3.50   0.597  -0.321  -0.258  -0.195
 -2.00    12000   4.00   0.628  -0.319  -0.258  -0.204
 -2.00    12000   4.50   0.650  -0.314  -0.257  -0.214
 -2.00    12000   5.00   0.662  -0.306  -0.256  -0.224
 -2.00    12250   2.50   0.471  -0.312  -0.254  -0.190
 -2.00    12250   3.00   0.526  -0.322  -0.258  -0.193
 -2.00    12250   3.50   0.567  -0.325  -0.260  -0.200
 -2.00    12250   4.00   0.597  -0.324  -0.261  -0.208
 -2.00    12250   4.50   0.619  -0.319  -0.261  -0.217
 -2.00    12250   5.00   0.632  -0.312  -0.259  -0.227
 -2.00    12500   2.50   0.442  -0.316  -0.257  -0.195
 -2.00    12500   3.00   0.497  -0.326  -0.261  -0.198
 -2.00    12500   3.50   0.537  -0.330  -0.263  -0.204
 -2.00    12500   4.00   0.567  -0.329  -0.264  -0.212
 -2.00    12500   4.50   0.589  -0.324  -0.264  -0.221
 -2.00    12500   5.00   0.602  -0.317  -0.262  -0.230
 -2.00    12750   2.50   0.415  -0.320  -0.260  -0.199
 -2.00    12750   3.00   0.470  -0.330  -0.264  -0.202
 -2.00    12750   3.50   0.509  -0.334  -0.266  -0.208
 -2.00    12750   4.00   0.539  -0.333  -0.266  -0.216
 -2.00    12750   4.50   0.560  -0.329  -0.266  -0.224
 -2.00    12750   5.00   0.573  -0.322  -0.265  -0.233
 -2.00    13000   2.50   0.388  -0.324  -0.262  -0.204
 -2.00    13000   3.00   0.443  -0.335  -0.266  -0.207
 -2.00    13000   3.50   0.483  -0.338  -0.268  -0.212
 -2.00    13000   4.00   0.512  -0.337  -0.269  -0.220
 -2.00    13000   4.50   0.533  -0.334  -0.269  -0.228
 -2.00    13000   5.00   0.546  -0.327  -0.268  -0.236
 -2.00    14000   2.00   0.198  -0.312  -0.261  -0.224
 -2.00    14000   2.50   0.293  -0.340  -0.272  -0.220
 -2.00    14000   3.00   0.349  -0.350  -0.276  -0.222
 -2.00    14000   3.50   0.387  -0.354  -0.278  -0.227
 -2.00    14000   4.00   0.415  -0.353  -0.279  -0.234
 -2.00    14000   4.50   0.434  -0.350  -0.279  -0.241
 -2.00    14000   5.00   0.447  -0.344  -0.278  -0.248
 -2.00    15000   2.50   0.209  -0.354  -0.281  -0.235
 -2.00    15000   3.00   0.267  -0.365  -0.285  -0.236
 -2.00    15000   3.50   0.306  -0.369  -0.287  -0.240
 -2.00    15000   4.00   0.332  -0.368  -0.287  -0.246
 -2.00    15000   4.50   0.350  -0.365  -0.287  -0.253
 -2.00    15000   5.00   0.362  -0.360  -0.287  -0.259
 -2.00    16000   2.50   0.132  -0.366  -0.289  -0.247
 -2.00    16000   3.00   0.195  -0.378  -0.293  -0.248
 -2.00    16000   3.50   0.234  -0.382  -0.295  -0.252
 -2.00    16000   4.00   0.260  -0.382  -0.295  -0.257
 -2.00    16000   4.50   0.277  -0.379  -0.295  -0.263
 -2.00    16000   5.00   0.288  -0.374  -0.295  -0.269
 -2.00    17000   2.50   0.062  -0.377  -0.296  -0.259
 -2.00    17000   3.00   0.128  -0.391  -0.301  -0.259
 -2.00    17000   3.50   0.169  -0.395  -0.303  -0.262
 -2.00    17000   4.00   0.196  -0.395  -0.303  -0.267
 -2.00    17000   4.50   0.212  -0.392  -0.303  -0.272
 -2.00    17000   5.00   0.222  -0.387  -0.302  -0.278
 -2.00    18000   2.50  -0.003  -0.386  -0.302  -0.269
 -2.00    18000   3.00   0.068  -0.402  -0.307  -0.269
 -2.00    18000   3.50   0.110  -0.406  -0.309  -0.271
 -2.00    18000   4.00   0.137  -0.406  -0.310  -0.275
 -2.00    18000   4.50   0.154  -0.404  -0.310  -0.280
 -2.00    18000   5.00   0.163  -0.399  -0.309  -0.285
 -2.00    19000   2.50  -0.062  -0.395  -0.307  -0.278
 -2.00    19000   3.00   0.012  -0.412  -0.314  -0.277
 -2.00    19000   3.50   0.055  -0.417  -0.315  -0.280
 -2.00    19000   4.00   0.083  -0.417  -0.316  -0.283
 -2.00    19000   4.50   0.101  -0.415  -0.316  -0.288
 -2.00    19000   5.00   0.110  -0.410  -0.316  -0.292
 -2.00    20000   3.00  -0.038  -0.421  -0.319  -0.285
 -2.00    20000   3.50   0.006  -0.427  -0.321  -0.287
 -2.00    20000   4.00   0.034  -0.427  -0.322  -0.290
 -2.00    20000   4.50   0.052  -0.425  -0.322  -0.294
 -2.00    20000   5.00   0.062  -0.420  -0.322  -0.299
 -2.00    21000   3.00  -0.083  -0.430  -0.325  -0.293
 -2.00    21000   3.50  -0.039  -0.436  -0.327  -0.294
 -2.00    21000   4.00  -0.011  -0.436  -0.327  -0.297
 -2.00    21000   4.50   0.007  -0.434  -0.327  -0.300
 -2.00    21000   5.00   0.016  -0.430  -0.327  -0.304
 -2.00    22000   3.00  -0.125  -0.439  -0.330  -0.299
 -2.00    22000   3.50  -0.079  -0.445  -0.332  -0.300
 -2.00    22000   4.00  -0.052  -0.445  -0.332  -0.303
 -2.00    22000   4.50  -0.035  -0.443  -0.332  -0.306
 -2.00    22000   5.00  -0.025  -0.439  -0.332  -0.310
 -2.00    23000   3.00  -0.165  -0.447  -0.335  -0.305
 -2.00    23000   3.50  -0.116  -0.453  -0.337  -0.306
 -2.00    23000   4.00  -0.089  -0.454  -0.337  -0.308
 -2.00    23000   4.50  -0.072  -0.452  -0.337  -0.311
 -2.00    23000   5.00  -0.063  -0.448  -0.337  -0.315
 -2.00    24000   3.00  -0.202  -0.454  -0.340  -0.311
 -2.00    24000   3.50  -0.151  -0.461  -0.342  -0.312
 -2.00    24000   4.00  -0.122  -0.462  -0.342  -0.314
 -2.00    24000   4.50  -0.106  -0.460  -0.342  -0.316
 -2.00    24000   5.00  -0.097  -0.457  -0.342  -0.319
 -2.00    25000   3.00  -0.240  -0.461  -0.345  -0.317
 -2.00    25000   3.50  -0.184  -0.469  -0.347  -0.317
 -2.00    25000   4.00  -0.154  -0.470  -0.347  -0.319
 -2.00    25000   4.50  -0.137  -0.468  -0.347  -0.321
 -2.00    25000   5.00  -0.128  -0.465  -0.346  -0.324
 -2.00    26000   3.00  -0.282  -0.465  -0.348  -0.323
 -2.00    26000   3.50  -0.215  -0.477  -0.351  -0.322
 -2.00    26000   4.00  -0.184  -0.478  -0.351  -0.324
 -2.00    26000   4.50  -0.166  -0.476  -0.351  -0.326
 -2.00    26000   5.00  -0.158  -0.473  -0.351  -0.328
 -2.00    27000   3.50  -0.245  -0.485  -0.356  -0.327
 -2.00    27000   4.00  -0.212  -0.485  -0.356  -0.328
 -2.00    27000   4.50  -0.194  -0.484  -0.355  -0.330
 -2.00    27000   5.00  -0.185  -0.480  -0.355  -0.332
 -2.00    28000   3.50  -0.277  -0.491  -0.360  -0.332
 -2.00    28000   4.00  -0.240  -0.493  -0.360  -0.333
 -2.00    28000   4.50  -0.221  -0.491  -0.360  -0.334
 -2.00    28000   5.00  -0.212  -0.488  -0.359  -0.336
 -2.00    29000   3.50  -0.308  -0.495  -0.362  -0.336
 -2.00    29000   4.00  -0.267  -0.500  -0.364  -0.337
 -2.00    29000   4.50  -0.247  -0.498  -0.364  -0.338
 -2.00    29000   5.00  -0.237  -0.495  -0.363  -0.340
 -2.00    30000   3.50  -0.336  -0.497  -0.362  -0.339
 -2.00    30000   4.00  -0.294  -0.506  -0.367  -0.341
 -2.00    30000   4.50  -0.272  -0.505  -0.368  -0.342
 -2.00    30000   5.00  -0.262  -0.502  -0.367  -0.343
 -2.00    31000   3.50  -0.359  -0.497  -0.361  -0.341
 -2.00    31000   4.00  -0.320  -0.510  -0.369  -0.344
 -2.00    31000   4.50  -0.297  -0.511  -0.371  -0.345
 -2.00    31000   5.00  -0.286  -0.508  -0.370  -0.347
 -2.00    32000   4.00  -0.342  -0.514  -0.370  -0.346
 -2.00    32000   4.50  -0.320  -0.516  -0.373  -0.348
 -2.00    32000   5.00  -0.309  -0.514  -0.373  -0.349
 -2.00    33000   4.00  -0.361  -0.517  -0.370  -0.349
 -2.00    33000   4.50  -0.341  -0.521  -0.374  -0.350
 -2.00    33000   5.00  -0.330  -0.519  -0.376  -0.352
 -2.00    34000   4.00  -0.376  -0.518  -0.369  -0.351
 -2.00    34000   4.50  -0.359  -0.525  -0.375  -0.353
 -2.00    34000   5.00  -0.349  -0.524  -0.377  -0.354
 -2.00    35000   4.00  -0.389  -0.519  -0.366  -0.353
 -2.00    35000   4.50  -0.374  -0.527  -0.374  -0.355
 -2.00    35000   5.00  -0.365  -0.528  -0.378  -0.356
 -2.00    36000   4.00  -0.398  -0.519  -0.364  -0.354
 -2.00    36000   4.50  -0.386  -0.529  -0.373  -0.357
 -2.00    36000   5.00  -0.379  -0.531  -0.377  -0.358
 -2.00    37000   4.00  -0.406  -0.519  -0.362  -0.355
 -2.00    37000   4.50  -0.396  -0.530  -0.370  -0.359
 -2.00    37000   5.00  -0.390  -0.534  -0.376  -0.360
 -2.00    38000   4.00  -0.412  -0.520  -0.361  -0.355
 -2.00    38000   4.50  -0.403  -0.532  -0.368  -0.360
 -2.00    38000   5.00  -0.399  -0.536  -0.374  -0.361
 -2.00    39000   4.00  -0.417  -0.521  -0.361  -0.356
 -2.00    39000   4.50  -0.410  -0.533  -0.366  -0.361
 -2.00    39000   5.00  -0.406  -0.537  -0.371  -0.363
 -2.00    40000   4.50  -0.415  -0.534  -0.365  -0.362
 -2.00    40000   5.00  -0.412  -0.539  -0.370  -0.364
 -2.00    41000   4.50  -0.419  -0.536  -0.365  -0.363
 -2.00    41000   5.00  -0.417  -0.540  -0.368  -0.365
 -2.00    42000   4.50  -0.424  -0.537  -0.365  -0.363
 -2.00    42000   5.00  -0.421  -0.542  -0.367  -0.366
 -2.00    43000   4.50  -0.427  -0.539  -0.365  -0.364
 -2.00    43000   5.00  -0.425  -0.544  -0.367  -0.367
 -2.00    44000   4.50  -0.431  -0.540  -0.366  -0.365
 -2.00    44000   5.00  -0.428  -0.545  -0.367  -0.368
 -2.00    45000   4.50  -0.434  -0.542  -0.366  -0.366
 -2.00    45000   5.00  -0.432  -0.547  -0.367  -0.369
 -2.00    46000   4.50  -0.438  -0.543  -0.367  -0.367
 -2.00    46000   5.00  -0.435  -0.548  -0.368  -0.370
 -2.00    47000   4.50  -0.441  -0.544  -0.368  -0.367
 -2.00    47000   5.00  -0.438  -0.550  -0.368  -0.371
 -2.00    48000   4.50  -0.444  -0.545  -0.369  -0.368
 -2.00    48000   5.00  -0.441  -0.551  -0.369  -0.371
 -2.00    49000   4.50  -0.447  -0.546  -0.369  -0.368
 -2.00    49000   5.00  -0.444  -0.553  -0.369  -0.372
 -2.00    50000   5.00  -0.446  -0.554  -0.370  -0.372
 -2.50     3500   0.00   3.746   1.974   0.827   0.491
 -2.50     3500   0.50   3.507   1.800   0.741   0.451
 -2.50     3500   1.00   3.213   1.645   0.676   0.422
 -2.50     3500   1.50   2.909   1.524   0.631   0.401
 -2.50     3500   2.00   2.673   1.467   0.613   0.388
 -2.50     3500   2.50   2.538   1.459   0.611   0.382
 -2.50     3500   3.00   2.464   1.464   0.609   0.377
 -2.50     3500   3.50   2.440   1.491   0.607   0.374
 -2.50     3500   4.00   2.460   1.544   0.609   0.371
 -2.50     3500   4.50   2.536   1.618   0.614   0.367
 -2.50     3500   5.00   2.675   1.696   0.625   0.362
 -2.50     3750   0.00   3.508   1.759   0.722   0.418
 -2.50     3750   0.50   3.296   1.607   0.650   0.387
 -2.50     3750   1.00   3.017   1.472   0.594   0.364
 -2.50     3750   1.50   2.719   1.363   0.554   0.347
 -2.50     3750   2.00   2.472   1.292   0.529   0.334
 -2.50     3750   2.50   2.327   1.270   0.525   0.328
 -2.50     3750   3.00   2.252   1.274   0.529   0.326
 -2.50     3750   3.50   2.213   1.285   0.531   0.324
 -2.50     3750   4.00   2.208   1.311   0.531   0.321
 -2.50     3750   4.50   2.240   1.358   0.532   0.318
 -2.50     3750   5.00   2.314   1.421   0.535   0.313
 -2.50     4000   0.00   3.130   1.518   0.610   0.343
 -2.50     4000   0.50   2.915   1.380   0.553   0.320
 -2.50     4000   1.00   2.665   1.261   0.510   0.305
 -2.50     4000   1.50   2.424   1.170   0.480   0.295
 -2.50     4000   2.00   2.226   1.113   0.459   0.287
 -2.50     4000   2.50   2.094   1.092   0.448   0.280
 -2.50     4000   3.00   2.030   1.095   0.451   0.277
 -2.50     4000   3.50   2.001   1.107   0.455   0.275
 -2.50     4000   4.00   1.996   1.124   0.459   0.273
 -2.50     4000   4.50   2.012   1.150   0.461   0.272
 -2.50     4000   5.00   2.051   1.190   0.462   0.269
 -2.50     4250   0.00   2.698   1.285   0.505   0.276
 -2.50     4250   0.50   2.497   1.177   0.464   0.261
 -2.50     4250   1.00   2.282   1.080   0.431   0.250
 -2.50     4250   1.50   2.084   1.002   0.408   0.242
 -2.50     4250   2.00   1.926   0.949   0.392   0.238
 -2.50     4250   2.50   1.818   0.920   0.383   0.234
 -2.50     4250   3.00   1.763   0.917   0.381   0.232
 -2.50     4250   3.50   1.758   0.934   0.386   0.231
 -2.50     4250   4.00   1.773   0.953   0.392   0.230
 -2.50     4250   4.50   1.796   0.975   0.396   0.228
 -2.50     4250   5.00   1.830   1.001   0.398   0.226
 -2.50     4500   0.00   2.282   1.056   0.407   0.216
 -2.50     4500   0.50   2.109   0.982   0.382   0.207
 -2.50     4500   1.00   1.938   0.916   0.361   0.201
 -2.50     4500   1.50   1.784   0.862   0.345   0.196
 -2.50     4500   2.00   1.663   0.823   0.334   0.193
 -2.50     4500   2.50   1.583   0.800   0.327   0.191
 -2.50     4500   3.00   1.541   0.792   0.324   0.189
 -2.50     4500   3.50   1.531   0.799   0.326   0.187
 -2.50     4500   4.00   1.547   0.817   0.331   0.187
 -2.50     4500   4.50   1.575   0.835   0.337   0.186
 -2.50     4500   5.00   1.608   0.853   0.340   0.185
 -2.50     4750   0.00   1.960   0.851   0.323   0.165
 -2.50     4750   0.50   1.798   0.799   0.309   0.161
 -2.50     4750   1.00   1.647   0.757   0.297   0.159
 -2.50     4750   1.50   1.515   0.724   0.289   0.157
 -2.50     4750   2.00   1.416   0.701   0.283   0.155
 -2.50     4750   2.50   1.352   0.688   0.278   0.154
 -2.50     4750   3.00   1.323   0.685   0.276   0.152
 -2.50     4750   3.50   1.319   0.690   0.277   0.151
 -2.50     4750   4.00   1.332   0.702   0.281   0.150
 -2.50     4750   4.50   1.357   0.718   0.285   0.150
 -2.50     4750   5.00   1.390   0.733   0.290   0.149
 -2.50     5000   0.00   1.743   0.682   0.254   0.126
 -2.50     5000   0.50   1.594   0.647   0.247   0.124
 -2.50     5000   1.00   1.456   0.620   0.242   0.122
 -2.50     5000   1.50   1.334   0.600   0.238   0.122
 -2.50     5000   2.00   1.236   0.588   0.236   0.122
 -2.50     5000   2.50   1.168   0.583   0.234   0.122
 -2.50     5000   3.00   1.135   0.585   0.234   0.121
 -2.50     5000   3.50   1.129   0.592   0.234   0.120
 -2.50     5000   4.00   1.143   0.604   0.237   0.119
 -2.50     5000   4.50   1.164   0.619   0.241   0.118
 -2.50     5000   5.00   1.192   0.633   0.245   0.118
 -2.50     5250   0.00   1.602   0.541   0.196   0.096
 -2.50     5250   0.50   1.470   0.521   0.194   0.093
 -2.50     5250   1.00   1.345   0.506   0.193   0.092
 -2.50     5250   1.50   1.232   0.497   0.193   0.092
 -2.50     5250   2.00   1.135   0.492   0.193   0.092
 -2.50     5250   2.50   1.058   0.491   0.194   0.093
 -2.50     5250   3.00   1.007   0.495   0.195   0.093
 -2.50     5250   3.50   0.985   0.503   0.196   0.093
 -2.50     5250   4.00   0.989   0.515   0.199   0.092
 -2.50     5250   4.50   1.006   0.530   0.202   0.091
 -2.50     5250   5.00   1.028   0.545   0.206   0.090
 -2.50     5500   0.00   1.515   0.419   0.144   0.073
 -2.50     5500   0.50   1.402   0.412   0.147   0.068
 -2.50     5500   1.00   1.289   0.408   0.149   0.066
 -2.50     5500   1.50   1.184   0.407   0.152   0.065
 -2.50     5500   2.00   1.089   0.409   0.154   0.066
 -2.50     5500   2.50   1.006   0.413   0.157   0.067
 -2.50     5500   3.00   0.940   0.419   0.160   0.068
 -2.50     5500   3.50   0.897   0.427   0.162   0.068
 -2.50     5500   4.00   0.880   0.437   0.164   0.068
 -2.50     5500   4.50   0.883   0.451   0.167   0.067
 -2.50     5500   5.00   0.898   0.466   0.170   0.066
 -2.50     5750   0.00   1.464   0.311   0.097   0.057
 -2.50     5750   0.50   1.370   0.314   0.102   0.049
 -2.50     5750   1.00   1.270   0.319   0.108   0.045
 -2.50     5750   1.50   1.172   0.326   0.113   0.042
 -2.50     5750   2.00   1.078   0.334   0.118   0.042
 -2.50     5750   2.50   0.992   0.343   0.123   0.043
 -2.50     5750   3.00   0.916   0.352   0.127   0.044
 -2.50     5750   3.50   0.854   0.361   0.130   0.045
 -2.50     5750   4.00   0.815   0.371   0.133   0.045
 -2.50     5750   4.50   0.799   0.383   0.136   0.045
 -2.50     5750   5.00   0.800   0.397   0.139   0.044
 -2.50     6000   0.00   1.433   0.210   0.051   0.047
 -2.50     6000   0.50   1.361   0.224   0.060   0.036
 -2.50     6000   1.00   1.276   0.237   0.068   0.028
 -2.50     6000   1.50   1.185   0.250   0.075   0.023
 -2.50     6000   2.00   1.093   0.264   0.082   0.021
 -2.50     6000   2.50   1.004   0.277   0.089   0.020
 -2.50     6000   3.00   0.921   0.290   0.095   0.021
 -2.50     6000   3.50   0.847   0.302   0.100   0.023
 -2.50     6000   4.00   0.787   0.313   0.104   0.024
 -2.50     6000   4.50   0.749   0.324   0.107   0.024
 -2.50     6000   5.00   0.732   0.337   0.110   0.024
 -2.50     6250   0.50   1.362   0.138   0.018   0.027
 -2.50     6250   1.00   1.293   0.159   0.028   0.016
 -2.50     6250   1.50   1.212   0.178   0.038   0.007
 -2.50     6250   2.00   1.125   0.197   0.047   0.002
 -2.50     6250   2.50   1.035   0.215   0.056   0.000
 -2.50     6250   3.00   0.946   0.232   0.064  -0.000
 -2.50     6250   3.50   0.862   0.247   0.070   0.001
 -2.50     6250   4.00   0.788   0.260   0.076   0.003
 -2.50     6250   4.50   0.729   0.272   0.080   0.004
 -2.50     6250   5.00   0.692   0.284   0.084   0.004
 -2.50     6500   0.50   1.360   0.050  -0.020   0.023
 -2.50     6500   1.00   1.313   0.082  -0.010   0.007
 -2.50     6500   1.50   1.245   0.108   0.001  -0.005
 -2.50     6500   2.00   1.165   0.132   0.012  -0.013
 -2.50     6500   2.50   1.076   0.154   0.023  -0.018
 -2.50     6500   3.00   0.985   0.175   0.033  -0.020
 -2.50     6500   3.50   0.894   0.193   0.041  -0.019
 -2.50     6500   4.00   0.808   0.210   0.048  -0.018
 -2.50     6500   4.50   0.733   0.224   0.054  -0.016
 -2.50     6500   5.00   0.676   0.237   0.059  -0.014
 -2.50     6750   0.50   1.350  -0.023  -0.058   0.020
 -2.50     6750   1.00   1.327   0.003  -0.046   0.003
 -2.50     6750   1.50   1.275   0.039  -0.035  -0.013
 -2.50     6750   2.00   1.205   0.069  -0.022  -0.025
 -2.50     6750   2.50   1.122   0.095  -0.010  -0.033
 -2.50     6750   3.00   1.031   0.120   0.001  -0.037
 -2.50     6750   3.50   0.936   0.142   0.012  -0.038
 -2.50     6750   4.00   0.842   0.161   0.021  -0.037
 -2.50     6750   4.50   0.755   0.178   0.029  -0.035
 -2.50     6750   5.00   0.680   0.192   0.035  -0.033
 -2.50     7000   0.50   1.325  -0.078  -0.093   0.017
 -2.50     7000   1.00   1.325  -0.063  -0.081  -0.001
 -2.50     7000   1.50   1.297  -0.033  -0.068  -0.018
 -2.50     7000   2.00   1.241   0.006  -0.056  -0.034
 -2.50     7000   2.50   1.166   0.038  -0.043  -0.046
 -2.50     7000   3.00   1.079   0.066  -0.030  -0.053
 -2.50     7000   3.50   0.984   0.091  -0.017  -0.056
 -2.50     7000   4.00   0.885   0.114  -0.006  -0.056
 -2.50     7000   4.50   0.788   0.134   0.004  -0.054
 -2.50     7000   5.00   0.699   0.151   0.011  -0.051
 -2.50     7250   0.50   1.284  -0.116  -0.122   0.010
 -2.50     7250   1.00   1.306  -0.113  -0.112  -0.004
 -2.50     7250   1.50   1.301  -0.093  -0.100  -0.023
 -2.50     7250   2.00   1.268  -0.061  -0.088  -0.041
 -2.50     7250   2.50   1.205  -0.020  -0.075  -0.056
 -2.50     7250   3.00   1.125   0.013  -0.061  -0.066
 -2.50     7250   3.50   1.033   0.042  -0.047  -0.072
 -2.50     7250   4.00   0.933   0.068  -0.033  -0.074
 -2.50     7250   4.50   0.829   0.091  -0.022  -0.073
 -2.50     7250   5.00   0.730   0.110  -0.012  -0.070
 -2.50     7500   0.50   1.218  -0.121  -0.143  -0.003
 -2.50     7500   1.00   1.268  -0.149  -0.138  -0.010
 -2.50     7500   1.50   1.284  -0.138  -0.128  -0.027
 -2.50     7500   2.00   1.273  -0.115  -0.116  -0.046
 -2.50     7500   2.50   1.233  -0.081  -0.104  -0.063
 -2.50     7500   3.00   1.164  -0.040  -0.091  -0.077
 -2.50     7500   3.50   1.078  -0.006  -0.075  -0.086
 -2.50     7500   4.00   0.980   0.023  -0.061  -0.090
 -2.50     7500   4.50   0.875   0.049  -0.047  -0.090
 -2.50     7500   5.00   0.769   0.071  -0.036  -0.088
 -2.50     7750   1.00   1.209  -0.168  -0.158  -0.018
 -2.50     7750   1.50   1.248  -0.171  -0.152  -0.033
 -2.50     7750   2.00   1.258  -0.155  -0.142  -0.051
 -2.50     7750   2.50   1.241  -0.130  -0.130  -0.070
 -2.50     7750   3.00   1.193  -0.095  -0.117  -0.086
 -2.50     7750   3.50   1.117  -0.055  -0.104  -0.098
 -2.50     7750   4.00   1.024  -0.021  -0.088  -0.105
 -2.50     7750   4.50   0.920   0.008  -0.073  -0.107
 -2.50     7750   5.00   0.811   0.033  -0.059  -0.105
 -2.50     8000   1.00   1.128  -0.167  -0.170  -0.032
 -2.50     8000   1.50   1.196  -0.193  -0.170  -0.040
 -2.50     8000   2.00   1.226  -0.186  -0.163  -0.057
 -2.50     8000   2.50   1.227  -0.166  -0.153  -0.076
 -2.50     8000   3.00   1.201  -0.141  -0.141  -0.093
 -2.50     8000   3.50   1.145  -0.104  -0.129  -0.107
 -2.50     8000   4.00   1.062  -0.065  -0.114  -0.118
 -2.50     8000   4.50   0.963  -0.032  -0.098  -0.122
 -2.50     8000   5.00   0.853  -0.004  -0.083  -0.122
 -2.50     8250   1.00   1.017  -0.146  -0.170  -0.055
 -2.50     8250   1.50   1.126  -0.205  -0.182  -0.049
 -2.50     8250   2.00   1.176  -0.209  -0.179  -0.063
 -2.50     8250   2.50   1.196  -0.196  -0.172  -0.082
 -2.50     8250   3.00   1.190  -0.174  -0.162  -0.100
 -2.50     8250   3.50   1.155  -0.146  -0.150  -0.115
 -2.50     8250   4.00   1.088  -0.108  -0.137  -0.128
 -2.50     8250   4.50   0.998  -0.071  -0.122  -0.136
 -2.50     8250   5.00   0.893  -0.040  -0.106  -0.138
 -2.50     8500   1.50   1.047  -0.206  -0.189  -0.061
 -2.50     8500   2.00   1.114  -0.223  -0.191  -0.071
 -2.50     8500   2.50   1.152  -0.217  -0.186  -0.088
 -2.50     8500   3.00   1.163  -0.200  -0.179  -0.106
 -2.50     8500   3.50   1.146  -0.178  -0.169  -0.122
 -2.50     8500   4.00   1.100  -0.148  -0.157  -0.136
 -2.50     8500   4.50   1.023  -0.110  -0.144  -0.147
 -2.50     8500   5.00   0.926  -0.075  -0.128  -0.152
 -2.50     8750   1.50   0.963  -0.203  -0.193  -0.074
 -2.50     8750   2.00   1.047  -0.232  -0.200  -0.079
 -2.50     8750   2.50   1.097  -0.234  -0.198  -0.094
 -2.50     8750   3.00   1.122  -0.222  -0.192  -0.112
 -2.50     8750   3.50   1.122  -0.203  -0.184  -0.129
 -2.50     8750   4.00   1.094  -0.178  -0.174  -0.144
 -2.50     8750   4.50   1.036  -0.146  -0.162  -0.156
 -2.50     8750   5.00   0.950  -0.109  -0.149  -0.164
 -2.50     9000   1.50   0.884  -0.201  -0.194  -0.089
 -2.50     9000   2.00   0.980  -0.238  -0.205  -0.088
 -2.50     9000   2.50   1.039  -0.245  -0.206  -0.100
 -2.50     9000   3.00   1.075  -0.239  -0.203  -0.118
 -2.50     9000   3.50   1.088  -0.223  -0.197  -0.135
 -2.50     9000   4.00   1.076  -0.202  -0.188  -0.151
 -2.50     9000   4.50   1.034  -0.176  -0.178  -0.163
 -2.50     9000   5.00   0.963  -0.141  -0.166  -0.173
 -2.50     9250   2.00   0.916  -0.241  -0.210  -0.098
 -2.50     9250   2.50   0.981  -0.254  -0.213  -0.108
 -2.50     9250   3.00   1.025  -0.251  -0.211  -0.124
 -2.50     9250   3.50   1.048  -0.240  -0.207  -0.140
 -2.50     9250   4.00   1.047  -0.222  -0.200  -0.156
 -2.50     9250   4.50   1.020  -0.199  -0.191  -0.170
 -2.50     9250   5.00   0.964  -0.170  -0.180  -0.180
 -2.50     9500   2.00   0.855  -0.245  -0.213  -0.107
 -2.50     9500   2.50   0.924  -0.261  -0.218  -0.114
 -2.50     9500   3.00   0.973  -0.262  -0.218  -0.128
 -2.50     9500   3.50   1.002  -0.253  -0.215  -0.145
 -2.50     9500   4.00   1.011  -0.238  -0.210  -0.161
 -2.50     9500   4.50   0.997  -0.218  -0.202  -0.176
 -2.50     9500   5.00   0.955  -0.193  -0.193  -0.187
 -2.50     9750   2.00   0.799  -0.248  -0.216  -0.117
 -2.50     9750   2.50   0.871  -0.266  -0.223  -0.122
 -2.50     9750   3.00   0.922  -0.270  -0.224  -0.134
 -2.50     9750   3.50   0.957  -0.264  -0.222  -0.150
 -2.50     9750   4.00   0.973  -0.252  -0.218  -0.166
 -2.50     9750   4.50   0.969  -0.234  -0.212  -0.181
 -2.50     9750   5.00   0.939  -0.212  -0.204  -0.193
 -2.50    10000   2.00   0.747  -0.252  -0.220  -0.127
 -2.50    10000   2.50   0.820  -0.271  -0.227  -0.129
 -2.50    10000   3.00   0.873  -0.277  -0.229  -0.140
 -2.50    10000   3.50   0.911  -0.274  -0.228  -0.155
 -2.50    10000   4.00   0.933  -0.264  -0.225  -0.171
 -2.50    10000   4.50   0.936  -0.248  -0.220  -0.186
 -2.50    10000   5.00   0.915  -0.228  -0.213  -0.198
 -2.50    10250   2.00   0.698  -0.256  -0.223  -0.136
 -2.50    10250   2.50   0.773  -0.276  -0.230  -0.137
 -2.50    10250   3.00   0.826  -0.283  -0.233  -0.146
 -2.50    10250   3.50   0.866  -0.282  -0.233  -0.159
 -2.50    10250   4.00   0.892  -0.274  -0.231  -0.174
 -2.50    10250   4.50   0.901  -0.260  -0.227  -0.189
 -2.50    10250   5.00   0.888  -0.242  -0.221  -0.202
 -2.50    10500   2.00   0.652  -0.260  -0.225  -0.144
 -2.50    10500   2.50   0.729  -0.281  -0.234  -0.145
 -2.50    10500   3.00   0.782  -0.289  -0.237  -0.152
 -2.50    10500   3.50   0.823  -0.289  -0.237  -0.164
 -2.50    10500   4.00   0.851  -0.282  -0.236  -0.178
 -2.50    10500   4.50   0.864  -0.271  -0.233  -0.193
 -2.50    10500   5.00   0.858  -0.255  -0.228  -0.206
 -2.50    10750   2.00   0.609  -0.264  -0.228  -0.152
 -2.50    10750   2.50   0.686  -0.285  -0.237  -0.152
 -2.50    10750   3.00   0.741  -0.294  -0.240  -0.158
 -2.50    10750   3.50   0.782  -0.295  -0.241  -0.169
 -2.50    10750   4.00   0.811  -0.290  -0.240  -0.182
 -2.50    10750   4.50   0.828  -0.280  -0.238  -0.196
 -2.50    10750   5.00   0.827  -0.266  -0.234  -0.210
 -2.50    11000   2.00   0.569  -0.268  -0.231  -0.160
 -2.50    11000   2.50   0.647  -0.290  -0.240  -0.159
 -2.50    11000   3.00   0.701  -0.299  -0.244  -0.164
 -2.50    11000   3.50   0.742  -0.301  -0.245  -0.174
 -2.50    11000   4.00   0.773  -0.297  -0.244  -0.186
 -2.50    11000   4.50   0.792  -0.288  -0.242  -0.200
 -2.50    11000   5.00   0.795  -0.275  -0.239  -0.213
 -2.50    11250   2.00   0.530  -0.272  -0.234  -0.167
 -2.50    11250   2.50   0.609  -0.294  -0.243  -0.165
 -2.50    11250   3.00   0.664  -0.304  -0.247  -0.170
 -2.50    11250   3.50   0.705  -0.306  -0.248  -0.179
 -2.50    11250   4.00   0.735  -0.303  -0.248  -0.190
 -2.50    11250   4.50   0.756  -0.296  -0.247  -0.203
 -2.50    11250   5.00   0.763  -0.284  -0.244  -0.216
 -2.50    11500   2.00   0.494  -0.276  -0.237  -0.173
 -2.50    11500   2.50   0.574  -0.299  -0.246  -0.172
 -2.50    11500   3.00   0.628  -0.308  -0.250  -0.176
 -2.50    11500   3.50   0.669  -0.311  -0.251  -0.184
 -2.50    11500   4.00   0.700  -0.309  -0.251  -0.194
 -2.50    11500   4.50   0.721  -0.302  -0.250  -0.206
 -2.50    11500   5.00   0.730  -0.292  -0.248  -0.219
 -2.50    11750   2.00   0.460  -0.281  -0.240  -0.179
 -2.50    11750   2.50   0.540  -0.303  -0.249  -0.178
 -2.50    11750   3.00   0.595  -0.313  -0.253  -0.182
 -2.50    11750   3.50   0.635  -0.316  -0.254  -0.189
 -2.50    11750   4.00   0.666  -0.314  -0.255  -0.199
 -2.50    11750   4.50   0.687  -0.308  -0.254  -0.210
 -2.50    11750   5.00   0.698  -0.299  -0.252  -0.221
 -2.50    12000   2.50   0.509  -0.307  -0.251  -0.183
 -2.50    12000   3.00   0.563  -0.317  -0.255  -0.187
 -2.50    12000   3.50   0.603  -0.320  -0.257  -0.194
 -2.50    12000   4.00   0.633  -0.319  -0.258  -0.203
 -2.50    12000   4.50   0.655  -0.314  -0.257  -0.213
 -2.50    12000   5.00   0.666  -0.305  -0.256  -0.224
 -2.50    12250   2.50   0.478  -0.312  -0.254  -0.188
 -2.50    12250   3.00   0.533  -0.322  -0.258  -0.192
 -2.50    12250   3.50   0.573  -0.325  -0.260  -0.199
 -2.50    12250   4.00   0.602  -0.324  -0.261  -0.207
 -2.50    12250   4.50   0.624  -0.319  -0.260  -0.216
 -2.50    12250   5.00   0.636  -0.311  -0.259  -0.227
 -2.50    12500   2.50   0.450  -0.316  -0.257  -0.193
 -2.50    12500   3.00   0.504  -0.326  -0.261  -0.197
 -2.50    12500   3.50   0.544  -0.329  -0.263  -0.203
 -2.50    12500   4.00   0.573  -0.328  -0.263  -0.211
 -2.50    12500   4.50   0.594  -0.324  -0.263  -0.220
 -2.50    12500   5.00   0.606  -0.317  -0.262  -0.230
 -2.50    12750   2.50   0.422  -0.320  -0.259  -0.198
 -2.50    12750   3.00   0.477  -0.330  -0.263  -0.201
 -2.50    12750   3.50   0.516  -0.334  -0.265  -0.207
 -2.50    12750   4.00   0.545  -0.333  -0.266  -0.215
 -2.50    12750   4.50   0.566  -0.329  -0.266  -0.224
 -2.50    12750   5.00   0.578  -0.322  -0.265  -0.233
 -2.50    13000   2.50   0.396  -0.324  -0.262  -0.203
 -2.50    13000   3.00   0.450  -0.334  -0.266  -0.206
 -2.50    13000   3.50   0.489  -0.338  -0.268  -0.212
 -2.50    13000   4.00   0.518  -0.337  -0.269  -0.219
 -2.50    13000   4.50   0.538  -0.333  -0.269  -0.227
 -2.50    13000   5.00   0.551  -0.327  -0.268  -0.236
 -2.50    14000   2.00   0.205  -0.312  -0.261  -0.223
 -2.50    14000   2.50   0.300  -0.340  -0.272  -0.219
 -2.50    14000   3.00   0.356  -0.350  -0.276  -0.222
 -2.50    14000   3.50   0.394  -0.354  -0.278  -0.227
 -2.50    14000   4.00   0.421  -0.353  -0.278  -0.233
 -2.50    14000   4.50   0.440  -0.350  -0.278  -0.240
 -2.50    14000   5.00   0.452  -0.344  -0.278  -0.248
 -2.50    15000   2.50   0.215  -0.353  -0.281  -0.234
 -2.50    15000   3.00   0.274  -0.365  -0.285  -0.235
 -2.50    15000   3.50   0.312  -0.369  -0.287  -0.240
 -2.50    15000   4.00   0.338  -0.368  -0.287  -0.246
 -2.50    15000   4.50   0.356  -0.365  -0.287  -0.252
 -2.50    15000   5.00   0.367  -0.360  -0.287  -0.259
 -2.50    16000   2.50   0.138  -0.366  -0.289  -0.247
 -2.50    16000   3.00   0.200  -0.378  -0.293  -0.248
 -2.50    16000   3.50   0.239  -0.382  -0.295  -0.251
 -2.50    16000   4.00   0.266  -0.382  -0.295  -0.256
 -2.50    16000   4.50   0.283  -0.379  -0.295  -0.262
 -2.50    16000   5.00   0.292  -0.374  -0.295  -0.269
 -2.50    17000   2.50   0.068  -0.376  -0.296  -0.258
 -2.50    17000   3.00   0.134  -0.390  -0.301  -0.259
 -2.50    17000   3.50   0.174  -0.395  -0.302  -0.262
 -2.50    17000   4.00   0.201  -0.394  -0.303  -0.266
 -2.50    17000   4.50   0.217  -0.392  -0.303  -0.272
 -2.50    17000   5.00   0.227  -0.387  -0.302  -0.277
 -2.50    18000   2.50   0.003  -0.386  -0.302  -0.268
 -2.50    18000   3.00   0.073  -0.401  -0.307  -0.268
 -2.50    18000   3.50   0.115  -0.406  -0.309  -0.271
 -2.50    18000   4.00   0.142  -0.406  -0.310  -0.275
 -2.50    18000   4.50   0.159  -0.403  -0.310  -0.280
 -2.50    18000   5.00   0.167  -0.399  -0.309  -0.285
 -2.50    19000   2.50  -0.055  -0.395  -0.307  -0.277
 -2.50    19000   3.00   0.017  -0.411  -0.313  -0.277
 -2.50    19000   3.50   0.060  -0.416  -0.315  -0.279
 -2.50    19000   4.00   0.087  -0.417  -0.316  -0.283
 -2.50    19000   4.50   0.105  -0.414  -0.316  -0.287
 -2.50    19000   5.00   0.114  -0.410  -0.316  -0.292
 -2.50    20000   3.00  -0.033  -0.421  -0.319  -0.285
 -2.50    20000   3.50   0.010  -0.426  -0.321  -0.287
 -2.50    20000   4.00   0.038  -0.427  -0.322  -0.290
 -2.50    20000   4.50   0.055  -0.424  -0.322  -0.294
 -2.50    20000   5.00   0.065  -0.420  -0.321  -0.298
 -2.50    21000   3.00  -0.078  -0.430  -0.325  -0.292
 -2.50    21000   3.50  -0.035  -0.436  -0.327  -0.294
 -2.50    21000   4.00  -0.007  -0.436  -0.327  -0.296
 -2.50    21000   4.50   0.010  -0.434  -0.327  -0.300
 -2.50    21000   5.00   0.019  -0.430  -0.327  -0.304
 -2.50    22000   3.00  -0.119  -0.439  -0.330  -0.299
 -2.50    22000   3.50  -0.075  -0.445  -0.332  -0.300
 -2.50    22000   4.00  -0.048  -0.445  -0.332  -0.302
 -2.50    22000   4.50  -0.031  -0.443  -0.332  -0.306
 -2.50    22000   5.00  -0.022  -0.439  -0.332  -0.310
 -2.50    23000   3.00  -0.158  -0.447  -0.335  -0.305
 -2.50    23000   3.50  -0.112  -0.453  -0.337  -0.306
 -2.50    23000   4.00  -0.085  -0.454  -0.337  -0.308
 -2.50    23000   4.50  -0.069  -0.452  -0.337  -0.311
 -2.50    23000   5.00  -0.060  -0.448  -0.337  -0.315
 -2.50    24000   3.00  -0.196  -0.455  -0.340  -0.311
 -2.50    24000   3.50  -0.146  -0.462  -0.342  -0.312
 -2.50    24000   4.00  -0.118  -0.462  -0.342  -0.313
 -2.50    24000   4.50  -0.102  -0.460  -0.342  -0.316
 -2.50    24000   5.00  -0.094  -0.456  -0.341  -0.319
 -2.50    25000   3.00  -0.235  -0.463  -0.345  -0.317
 -2.50    25000   3.50  -0.178  -0.470  -0.347  -0.317
 -2.50    25000   4.00  -0.150  -0.470  -0.347  -0.319
 -2.50    25000   4.50  -0.134  -0.468  -0.347  -0.321
 -2.50    25000   5.00  -0.125  -0.465  -0.346  -0.324
 -2.50    26000   3.00  -0.278  -0.466  -0.348  -0.323
 -2.50    26000   3.50  -0.210  -0.478  -0.352  -0.322
 -2.50    26000   4.00  -0.180  -0.478  -0.351  -0.323
 -2.50    26000   4.50  -0.163  -0.476  -0.351  -0.326
 -2.50    26000   5.00  -0.155  -0.473  -0.351  -0.328
 -2.50    27000   3.50  -0.241  -0.485  -0.356  -0.327
 -2.50    27000   4.00  -0.208  -0.486  -0.356  -0.328
 -2.50    27000   4.50  -0.191  -0.484  -0.355  -0.330
 -2.50    27000   5.00  -0.182  -0.480  -0.355  -0.332
 -2.50    28000   3.50  -0.274  -0.491  -0.360  -0.332
 -2.50    28000   4.00  -0.236  -0.493  -0.360  -0.333
 -2.50    28000   4.50  -0.218  -0.491  -0.360  -0.334
 -2.50    28000   5.00  -0.209  -0.488  -0.359  -0.336
 -2.50    29000   3.50  -0.306  -0.495  -0.362  -0.336
 -2.50    29000   4.00  -0.264  -0.500  -0.364  -0.337
 -2.50    29000   4.50  -0.244  -0.498  -0.364  -0.338
 -2.50    29000   5.00  -0.235  -0.495  -0.363  -0.340
 -2.50    30000   3.50  -0.335  -0.497  -0.362  -0.339
 -2.50    30000   4.00  -0.292  -0.506  -0.368  -0.341
 -2.50    30000   4.50  -0.270  -0.505  -0.368  -0.342
 -2.50    30000   5.00  -0.260  -0.502  -0.367  -0.343
 -2.50    31000   3.50  -0.359  -0.497  -0.361  -0.341
 -2.50    31000   4.00  -0.318  -0.510  -0.369  -0.344
 -2.50    31000   4.50  -0.295  -0.511  -0.371  -0.345
 -2.50    31000   5.00  -0.284  -0.508  -0.370  -0.347
 -2.50    32000   4.00  -0.341  -0.514  -0.370  -0.346
 -2.50    32000   4.50  -0.319  -0.516  -0.373  -0.348
 -2.50    32000   5.00  -0.307  -0.514  -0.373  -0.349
 -2.50    33000   4.00  -0.361  -0.517  -0.370  -0.349
 -2.50    33000   4.50  -0.340  -0.521  -0.374  -0.350
 -2.50    33000   5.00  -0.329  -0.519  -0.375  -0.352
 -2.50    34000   4.00  -0.376  -0.518  -0.368  -0.351
 -2.50    34000   4.50  -0.358  -0.524  -0.375  -0.353
 -2.50    34000   5.00  -0.348  -0.524  -0.377  -0.354
 -2.50    35000   4.00  -0.388  -0.518  -0.366  -0.353
 -2.50    35000   4.50  -0.373  -0.527  -0.374  -0.355
 -2.50    35000   5.00  -0.365  -0.528  -0.377  -0.356
 -2.50    36000   4.00  -0.398  -0.518  -0.364  -0.354
 -2.50    36000   4.50  -0.386  -0.529  -0.372  -0.357
 -2.50    36000   5.00  -0.378  -0.531  -0.377  -0.358
 -2.50    37000   4.00  -0.406  -0.519  -0.362  -0.354
 -2.50    37000   4.50  -0.395  -0.530  -0.370  -0.358
 -2.50    37000   5.00  -0.389  -0.533  -0.376  -0.360
 -2.50    38000   4.00  -0.412  -0.519  -0.361  -0.355
 -2.50    38000   4.50  -0.403  -0.531  -0.368  -0.359
 -2.50    38000   5.00  -0.398  -0.535  -0.374  -0.361
 -2.50    39000   4.00  -0.417  -0.520  -0.361  -0.355
 -2.50    39000   4.50  -0.410  -0.532  -0.366  -0.360
 -2.50    39000   5.00  -0.406  -0.537  -0.371  -0.363
 -2.50    40000   4.50  -0.415  -0.533  -0.365  -0.361
 -2.50    40000   5.00  -0.412  -0.538  -0.369  -0.364
 -2.50    41000   4.50  -0.419  -0.535  -0.365  -0.362
 -2.50    41000   5.00  -0.417  -0.540  -0.368  -0.365
 -2.50    42000   4.50  -0.423  -0.536  -0.365  -0.363
 -2.50    42000   5.00  -0.421  -0.541  -0.367  -0.366
 -2.50    43000   4.50  -0.427  -0.538  -0.365  -0.364
 -2.50    43000   5.00  -0.425  -0.543  -0.367  -0.367
 -2.50    44000   4.50  -0.430  -0.539  -0.366  -0.364
 -2.50    44000   5.00  -0.428  -0.544  -0.367  -0.368
 -2.50    45000   4.50  -0.434  -0.541  -0.366  -0.365
 -2.50    45000   5.00  -0.431  -0.546  -0.367  -0.368
 -2.50    46000   4.50  -0.437  -0.542  -0.367  -0.366
 -2.50    46000   5.00  -0.434  -0.547  -0.367  -0.369
 -2.50    47000   4.50  -0.440  -0.543  -0.368  -0.366
 -2.50    47000   5.00  -0.437  -0.549  -0.368  -0.370
 -2.50    48000   4.50  -0.443  -0.545  -0.368  -0.367
 -2.50    48000   5.00  -0.440  -0.550  -0.368  -0.371
 -2.50    49000   4.50  -0.446  -0.546  -0.369  -0.367
 -2.50    49000   5.00  -0.443  -0.552  -0.369  -0.371
 -2.50    50000   5.00  -0.446  -0.553  -0.370  -0.372
 -4.00     3500   0.00   3.852   2.235   1.047   0.626
 -4.00     3500   0.50   3.699   2.082   0.934   0.551
 -4.00     3500   1.00   3.434   1.903   0.834   0.491
 -4.00     3500   1.50   3.184   1.757   0.764   0.452
 -4.00     3500   2.00   2.998   1.652   0.714   0.427
 -4.00     3500   2.50   2.855   1.578   0.677   0.408
 -4.00     3500   3.00   2.753   1.536   0.648   0.392
 -4.00     3500   3.50   2.693   1.520   0.624   0.376
 -4.00     3500   4.00   2.680   1.516   0.602   0.355
 -4.00     3500   4.50   2.709   1.511   0.580   0.329
 -4.00     3500   5.00   2.766   1.495   0.558   0.297
 -4.00     3750   0.00   3.555   1.961   0.878   0.513
 -4.00     3750   0.50   3.441   1.842   0.803   0.468
 -4.00     3750   1.00   3.239   1.695   0.724   0.423
 -4.00     3750   1.50   2.960   1.554   0.662   0.389
 -4.00     3750   2.00   2.720   1.445   0.619   0.365
 -4.00     3750   2.50   2.550   1.370   0.590   0.351
 -4.00     3750   3.00   2.428   1.318   0.569   0.341
 -4.00     3750   3.50   2.364   1.295   0.558   0.336
 -4.00     3750   4.00   2.353   1.297   0.545   0.329
 -4.00     3750   4.50   2.394   1.320   0.530   0.312
 -4.00     3750   5.00   2.410   1.306   0.508   0.288
 -4.00     4000   0.00   3.055   1.616   0.688   0.391
 -4.00     4000   0.50   2.920   1.516   0.638   0.366
 -4.00     4000   1.00   2.762   1.415   0.592   0.343
 -4.00     4000   1.50   2.569   1.317   0.552   0.323
 -4.00     4000   2.00   2.362   1.231   0.522   0.307
 -4.00     4000   2.50   2.205   1.175   0.504   0.296
 -4.00     4000   3.00   2.095   1.138   0.492   0.289
 -4.00     4000   3.50   2.031   1.115   0.483   0.284
 -4.00     4000   4.00   2.000   1.100   0.473   0.278
 -4.00     4000   4.50   1.997   1.094   0.462   0.269
 -4.00     4000   5.00   2.019   1.093   0.449   0.258
 -4.00     4250   0.00   2.552   1.298   0.532   0.295
 -4.00     4250   0.50   2.388   1.213   0.498   0.281
 -4.00     4250   1.00   2.225   1.135   0.469   0.269
 -4.00     4250   1.50   2.080   1.070   0.445   0.258
 -4.00     4250   2.00   1.951   1.020   0.429   0.250
 -4.00     4250   2.50   1.829   0.984   0.420   0.245
 -4.00     4250   3.00   1.751   0.966   0.417   0.241
 -4.00     4250   3.50   1.705   0.957   0.415   0.238
 -4.00     4250   4.00   1.684   0.953   0.413   0.236
 -4.00     4250   4.50   1.684   0.950   0.410   0.233
 -4.00     4250   5.00   1.709   0.949   0.404   0.228
 -4.00     4500   0.00   2.155   1.038   0.414   0.225
 -4.00     4500   0.50   1.984   0.969   0.392   0.217
 -4.00     4500   1.00   1.821   0.909   0.374   0.211
 -4.00     4500   1.50   1.682   0.861   0.359   0.206
 -4.00     4500   2.00   1.579   0.830   0.349   0.202
 -4.00     4500   2.50   1.508   0.814   0.345   0.198
 -4.00     4500   3.00   1.456   0.810   0.347   0.197
 -4.00     4500   3.50   1.431   0.814   0.350   0.196
 -4.00     4500   4.00   1.426   0.821   0.352   0.195
 -4.00     4500   4.50   1.431   0.827   0.354   0.194
 -4.00     4500   5.00   1.443   0.831   0.355   0.193
 -4.00     4750   0.00   1.867   0.831   0.325   0.172
 -4.00     4750   0.50   1.705   0.780   0.312   0.168
 -4.00     4750   1.00   1.550   0.737   0.301   0.165
 -4.00     4750   1.50   1.414   0.704   0.294   0.163
 -4.00     4750   2.00   1.311   0.682   0.288   0.162
 -4.00     4750   2.50   1.248   0.672   0.285   0.160
 -4.00     4750   3.00   1.218   0.675   0.286   0.159
 -4.00     4750   3.50   1.208   0.686   0.291   0.159
 -4.00     4750   4.00   1.213   0.700   0.296   0.158
 -4.00     4750   4.50   1.225   0.713   0.300   0.158
 -4.00     4750   4.50   1.227   0.713   0.300   0.158
 -4.00     5000   0.00   1.671   0.664   0.255   0.131
 -4.00     5000   0.50   1.521   0.630   0.248   0.129
 -4.00     5000   1.00   1.380   0.603   0.243   0.128
 -4.00     5000   1.50   1.255   0.583   0.240   0.127
 -4.00     5000   2.00   1.151   0.570   0.239   0.128
 -4.00     5000   2.50   1.079   0.564   0.238   0.128
 -4.00     5000   3.00   1.042   0.567   0.238   0.127
 -4.00     5000   3.50   1.035   0.578   0.241   0.126
 -4.00     5000   4.00   1.043   0.594   0.246   0.126
 -4.00     5000   4.50   1.060   0.611   0.252   0.126
 -4.00     5000   5.00   1.079   0.625   0.256   0.126
 -4.00     5250   0.00   1.545   0.526   0.197   0.100
 -4.00     5250   0.50   1.412   0.507   0.195   0.097
 -4.00     5250   1.00   1.285   0.493   0.194   0.096
 -4.00     5250   1.50   1.169   0.484   0.195   0.096
 -4.00     5250   2.00   1.068   0.479   0.196   0.097
 -4.00     5250   2.50   0.987   0.478   0.197   0.098
 -4.00     5250   3.00   0.934   0.482   0.198   0.099
 -4.00     5250   3.50   0.911   0.490   0.200   0.098
 -4.00     5250   4.00   0.913   0.504   0.204   0.098
 -4.00     5250   4.50   0.926   0.521   0.208   0.097
 -4.00     5250   5.00   0.945   0.537   0.213   0.097
 -4.00     5500   0.00   1.471   0.407   0.146   0.077
 -4.00     5500   0.50   1.355   0.401   0.148   0.072
 -4.00     5500   1.00   1.240   0.397   0.151   0.070
 -4.00     5500   1.50   1.132   0.397   0.153   0.069
 -4.00     5500   2.00   1.035   0.400   0.156   0.070
 -4.00     5500   2.50   0.949   0.404   0.160   0.071
 -4.00     5500   3.00   0.881   0.410   0.162   0.072
 -4.00     5500   3.50   0.838   0.418   0.165   0.073
 -4.00     5500   4.00   0.821   0.430   0.167   0.073
 -4.00     5500   4.50   0.824   0.445   0.171   0.072
 -4.00     5500   5.00   0.837   0.460   0.175   0.072
 -4.00     5750   0.00   1.429   0.300   0.098   0.060
 -4.00     5750   0.50   1.333   0.305   0.104   0.053
 -4.00     5750   1.00   1.231   0.311   0.109   0.048
 -4.00     5750   1.50   1.130   0.318   0.115   0.046
 -4.00     5750   2.00   1.034   0.327   0.120   0.045
 -4.00     5750   2.50   0.946   0.337   0.125   0.046
 -4.00     5750   3.00   0.868   0.346   0.129   0.048
 -4.00     5750   3.50   0.806   0.355   0.133   0.049
 -4.00     5750   4.00   0.766   0.366   0.136   0.050
 -4.00     5750   4.50   0.752   0.379   0.139   0.049
 -4.00     5750   5.00   0.754   0.394   0.142   0.049
 -4.00     6000   0.00   1.406   0.201   0.052   0.049
 -4.00     6000   0.50   1.332   0.216   0.061   0.038
 -4.00     6000   1.00   1.244   0.230   0.069   0.030
 -4.00     6000   1.50   1.151   0.244   0.077   0.026
 -4.00     6000   2.00   1.057   0.259   0.084   0.023
 -4.00     6000   2.50   0.966   0.273   0.091   0.023
 -4.00     6000   3.00   0.881   0.287   0.097   0.024
 -4.00     6000   3.50   0.806   0.299   0.102   0.026
 -4.00     6000   4.00   0.747   0.310   0.106   0.027
 -4.00     6000   4.50   0.709   0.322   0.109   0.028
 -4.00     6000   5.00   0.695   0.335   0.113   0.028
 -4.00     6250   0.50   1.340   0.131   0.020   0.029
 -4.00     6250   1.00   1.269   0.153   0.030   0.018
 -4.00     6250   1.50   1.186   0.173   0.040   0.009
 -4.00     6250   2.00   1.096   0.193   0.049   0.005
 -4.00     6250   2.50   1.004   0.212   0.058   0.003
 -4.00     6250   3.00   0.913   0.229   0.066   0.003
 -4.00     6250   3.50   0.828   0.245   0.073   0.004
 -4.00     6250   4.00   0.753   0.258   0.078   0.006
 -4.00     6250   4.50   0.695   0.271   0.082   0.007
 -4.00     6250   5.00   0.660   0.283   0.086   0.008
 -4.00     6500   0.50   1.344   0.045  -0.019   0.025
 -4.00     6500   1.00   1.294   0.078  -0.009   0.009
 -4.00     6500   1.50   1.225   0.105   0.003  -0.003
 -4.00     6500   2.00   1.142   0.129   0.014  -0.011
 -4.00     6500   2.50   1.052   0.152   0.025  -0.016
 -4.00     6500   3.00   0.958   0.174   0.035  -0.017
 -4.00     6500   3.50   0.866   0.192   0.043  -0.017
 -4.00     6500   4.00   0.779   0.209   0.051  -0.015
 -4.00     6500   4.50   0.704   0.223   0.056  -0.013
 -4.00     6500   5.00   0.648   0.236   0.061  -0.011
 -4.00     6750   0.50   1.337  -0.028  -0.057   0.021
 -4.00     6750   1.00   1.313  -0.001  -0.045   0.004
 -4.00     6750   1.50   1.260   0.036  -0.033  -0.011
 -4.00     6750   2.00   1.188   0.067  -0.021  -0.024
 -4.00     6750   2.50   1.103   0.094  -0.008  -0.031
 -4.00     6750   3.00   1.010   0.119   0.003  -0.035
 -4.00     6750   3.50   0.913   0.141   0.014  -0.036
 -4.00     6750   4.00   0.818   0.161   0.023  -0.035
 -4.00     6750   4.50   0.730   0.178   0.031  -0.032
 -4.00     6750   5.00   0.656   0.192   0.037  -0.030
 -4.00     7000   0.50   1.316  -0.082  -0.092   0.018
 -4.00     7000   1.00   1.314  -0.066  -0.079   0.001
 -4.00     7000   1.50   1.286  -0.035  -0.067  -0.017
 -4.00     7000   2.00   1.228   0.004  -0.055  -0.033
 -4.00     7000   2.50   1.152   0.037  -0.041  -0.044
 -4.00     7000   3.00   1.063   0.066  -0.028  -0.051
 -4.00     7000   3.50   0.965   0.091  -0.015  -0.054
 -4.00     7000   4.00   0.865   0.115  -0.004  -0.054
 -4.00     7000   4.50   0.767   0.134   0.005  -0.052
 -4.00     7000   5.00   0.679   0.151   0.013  -0.049
 -4.00     7250   0.50   1.277  -0.118  -0.121   0.012
 -4.00     7250   1.00   1.298  -0.115  -0.111  -0.003
 -4.00     7250   1.50   1.293  -0.095  -0.099  -0.021
 -4.00     7250   2.00   1.258  -0.061  -0.086  -0.039
 -4.00     7250   2.50   1.194  -0.020  -0.073  -0.054
 -4.00     7250   3.00   1.113   0.013  -0.059  -0.065
 -4.00     7250   3.50   1.019   0.042  -0.045  -0.070
 -4.00     7250   4.00   0.917   0.069  -0.032  -0.072
 -4.00     7250   4.50   0.812   0.092  -0.020  -0.070
 -4.00     7250   5.00   0.713   0.111  -0.010  -0.067
 -4.00     7500   0.50   1.212  -0.122  -0.143  -0.001
 -4.00     7500   1.00   1.262  -0.150  -0.137  -0.009
 -4.00     7500   1.50   1.278  -0.138  -0.127  -0.026
 -4.00     7500   2.00   1.267  -0.115  -0.115  -0.045
 -4.00     7500   2.50   1.225  -0.080  -0.102  -0.062
 -4.00     7500   3.00   1.155  -0.039  -0.089  -0.076
 -4.00     7500   3.50   1.068  -0.006  -0.074  -0.085
 -4.00     7500   4.00   0.968   0.024  -0.059  -0.088
 -4.00     7500   4.50   0.861   0.050  -0.046  -0.088
 -4.00     7500   5.00   0.755   0.072  -0.034  -0.086
 -4.00     7750   1.00   1.205  -0.169  -0.157  -0.017
 -4.00     7750   1.50   1.244  -0.171  -0.151  -0.032
 -4.00     7750   2.00   1.253  -0.154  -0.141  -0.050
 -4.00     7750   2.50   1.236  -0.130  -0.129  -0.069
 -4.00     7750   3.00   1.187  -0.094  -0.116  -0.085
 -4.00     7750   3.50   1.110  -0.054  -0.102  -0.097
 -4.00     7750   4.00   1.016  -0.020  -0.086  -0.104
 -4.00     7750   4.50   0.910   0.009  -0.071  -0.105
 -4.00     7750   5.00   0.800   0.034  -0.058  -0.103
 -4.00     8000   1.00   1.125  -0.167  -0.169  -0.031
 -4.00     8000   1.50   1.193  -0.193  -0.169  -0.039
 -4.00     8000   2.00   1.223  -0.185  -0.162  -0.056
 -4.00     8000   2.50   1.224  -0.166  -0.152  -0.074
 -4.00     8000   3.00   1.197  -0.140  -0.140  -0.092
 -4.00     8000   3.50   1.140  -0.102  -0.127  -0.106
 -4.00     8000   4.00   1.056  -0.063  -0.113  -0.117
 -4.00     8000   4.50   0.956  -0.031  -0.097  -0.121
 -4.00     8000   5.00   0.845  -0.003  -0.081  -0.120
 -4.00     8250   1.00   1.018  -0.146  -0.169  -0.053
 -4.00     8250   1.50   1.125  -0.205  -0.182  -0.048
 -4.00     8250   2.00   1.174  -0.208  -0.178  -0.062
 -4.00     8250   2.50   1.195  -0.195  -0.171  -0.080
 -4.00     8250   3.00   1.188  -0.173  -0.161  -0.099
 -4.00     8250   3.50   1.152  -0.145  -0.149  -0.114
 -4.00     8250   4.00   1.084  -0.107  -0.136  -0.127
 -4.00     8250   4.50   0.993  -0.070  -0.121  -0.135
 -4.00     8250   5.00   0.887  -0.039  -0.105  -0.136
 -4.00     8500   1.50   1.049  -0.206  -0.189  -0.060
 -4.00     8500   2.00   1.116  -0.223  -0.190  -0.070
 -4.00     8500   2.50   1.153  -0.216  -0.186  -0.087
 -4.00     8500   3.00   1.162  -0.200  -0.178  -0.105
 -4.00     8500   3.50   1.144  -0.177  -0.168  -0.121
 -4.00     8500   4.00   1.098  -0.147  -0.156  -0.135
 -4.00     8500   4.50   1.020  -0.109  -0.143  -0.146
 -4.00     8500   5.00   0.922  -0.074  -0.127  -0.151
 -4.00     8750   1.50   0.967  -0.204  -0.192  -0.073
 -4.00     8750   2.00   1.051  -0.232  -0.199  -0.078
 -4.00     8750   2.50   1.100  -0.233  -0.197  -0.093
 -4.00     8750   3.00   1.124  -0.221  -0.191  -0.111
 -4.00     8750   3.50   1.122  -0.202  -0.183  -0.128
 -4.00     8750   4.00   1.093  -0.177  -0.173  -0.143
 -4.00     8750   4.50   1.034  -0.145  -0.161  -0.155
 -4.00     8750   5.00   0.948  -0.108  -0.148  -0.163
 -4.00     9000   1.50   0.889  -0.201  -0.194  -0.087
 -4.00     9000   2.00   0.985  -0.237  -0.205  -0.087
 -4.00     9000   2.50   1.044  -0.245  -0.206  -0.100
 -4.00     9000   3.00   1.079  -0.238  -0.202  -0.117
 -4.00     9000   3.50   1.091  -0.222  -0.196  -0.134
 -4.00     9000   4.00   1.076  -0.201  -0.187  -0.150
 -4.00     9000   4.50   1.034  -0.175  -0.177  -0.162
 -4.00     9000   5.00   0.962  -0.140  -0.166  -0.172
 -4.00     9250   2.00   0.921  -0.241  -0.209  -0.096
 -4.00     9250   2.50   0.987  -0.253  -0.213  -0.107
 -4.00     9250   3.00   1.031  -0.251  -0.211  -0.123
 -4.00     9250   3.50   1.052  -0.239  -0.206  -0.140
 -4.00     9250   4.00   1.049  -0.221  -0.199  -0.156
 -4.00     9250   4.50   1.020  -0.198  -0.190  -0.169
 -4.00     9250   5.00   0.964  -0.169  -0.179  -0.179
 -4.00     9500   2.00   0.861  -0.244  -0.213  -0.106
 -4.00     9500   2.50   0.931  -0.260  -0.218  -0.113
 -4.00     9500   3.00   0.979  -0.261  -0.218  -0.128
 -4.00     9500   3.50   1.008  -0.252  -0.215  -0.144
 -4.00     9500   4.00   1.015  -0.238  -0.209  -0.161
 -4.00     9500   4.50   0.999  -0.217  -0.202  -0.175
 -4.00     9500   5.00   0.956  -0.192  -0.192  -0.186
 -4.00     9750   2.00   0.805  -0.248  -0.216  -0.116
 -4.00     9750   2.50   0.877  -0.266  -0.222  -0.121
 -4.00     9750   3.00   0.928  -0.269  -0.223  -0.133
 -4.00     9750   3.50   0.963  -0.264  -0.222  -0.149
 -4.00     9750   4.00   0.978  -0.251  -0.217  -0.166
 -4.00     9750   4.50   0.972  -0.234  -0.211  -0.181
 -4.00     9750   5.00   0.940  -0.211  -0.203  -0.193
 -4.00    10000   2.00   0.753  -0.252  -0.219  -0.125
 -4.00    10000   2.50   0.826  -0.271  -0.226  -0.128
 -4.00    10000   3.00   0.879  -0.276  -0.228  -0.139
 -4.00    10000   3.50   0.918  -0.273  -0.227  -0.154
 -4.00    10000   4.00   0.939  -0.263  -0.224  -0.170
 -4.00    10000   4.50   0.940  -0.248  -0.219  -0.185
 -4.00    10000   5.00   0.918  -0.227  -0.213  -0.197
 -4.00    10250   2.00   0.705  -0.256  -0.222  -0.134
 -4.00    10250   2.50   0.779  -0.276  -0.230  -0.136
 -4.00    10250   3.00   0.833  -0.283  -0.232  -0.145
 -4.00    10250   3.50   0.873  -0.281  -0.232  -0.159
 -4.00    10250   4.00   0.898  -0.273  -0.230  -0.174
 -4.00    10250   4.50   0.906  -0.260  -0.226  -0.189
 -4.00    10250   5.00   0.891  -0.242  -0.220  -0.202
 -4.00    10500   2.00   0.660  -0.260  -0.225  -0.143
 -4.00    10500   2.50   0.735  -0.280  -0.233  -0.143
 -4.00    10500   3.00   0.789  -0.288  -0.236  -0.151
 -4.00    10500   3.50   0.829  -0.288  -0.237  -0.163
 -4.00    10500   4.00   0.858  -0.282  -0.235  -0.178
 -4.00    10500   4.50   0.870  -0.270  -0.232  -0.192
 -4.00    10500   5.00   0.862  -0.254  -0.227  -0.206
 -4.00    10750   2.00   0.618  -0.264  -0.228  -0.151
 -4.00    10750   2.50   0.694  -0.285  -0.236  -0.150
 -4.00    10750   3.00   0.747  -0.294  -0.240  -0.157
 -4.00    10750   3.50   0.788  -0.294  -0.241  -0.168
 -4.00    10750   4.00   0.817  -0.289  -0.240  -0.182
 -4.00    10750   4.50   0.833  -0.280  -0.237  -0.196
 -4.00    10750   5.00   0.832  -0.265  -0.233  -0.210
 -4.00    11000   2.00   0.578  -0.268  -0.231  -0.158
 -4.00    11000   2.50   0.655  -0.290  -0.239  -0.157
 -4.00    11000   3.00   0.708  -0.299  -0.243  -0.163
 -4.00    11000   3.50   0.748  -0.300  -0.244  -0.173
 -4.00    11000   4.00   0.779  -0.296  -0.244  -0.186
 -4.00    11000   4.50   0.797  -0.288  -0.242  -0.199
 -4.00    11000   5.00   0.800  -0.275  -0.239  -0.213
 -4.00    11250   2.00   0.540  -0.272  -0.234  -0.165
 -4.00    11250   2.50   0.618  -0.294  -0.242  -0.164
 -4.00    11250   3.00   0.671  -0.303  -0.246  -0.169
 -4.00    11250   3.50   0.711  -0.306  -0.248  -0.178
 -4.00    11250   4.00   0.741  -0.303  -0.248  -0.190
 -4.00    11250   4.50   0.761  -0.295  -0.246  -0.203
 -4.00    11250   5.00   0.767  -0.283  -0.243  -0.216
 -4.00    11500   2.00   0.504  -0.277  -0.237  -0.171
 -4.00    11500   2.50   0.583  -0.299  -0.245  -0.170
 -4.00    11500   3.00   0.636  -0.308  -0.249  -0.175
 -4.00    11500   3.50   0.676  -0.311  -0.251  -0.183
 -4.00    11500   4.00   0.706  -0.308  -0.251  -0.194
 -4.00    11500   4.50   0.726  -0.302  -0.250  -0.206
 -4.00    11500   5.00   0.735  -0.291  -0.248  -0.218
 -4.00    11750   2.00   0.470  -0.281  -0.240  -0.177
 -4.00    11750   2.50   0.549  -0.303  -0.248  -0.176
 -4.00    11750   3.00   0.603  -0.313  -0.252  -0.180
 -4.00    11750   3.50   0.642  -0.315  -0.254  -0.188
 -4.00    11750   4.00   0.672  -0.314  -0.254  -0.198
 -4.00    11750   4.50   0.693  -0.308  -0.254  -0.209
 -4.00    11750   5.00   0.703  -0.298  -0.252  -0.221
 -4.00    12000   2.50   0.518  -0.308  -0.251  -0.182
 -4.00    12000   3.00   0.572  -0.317  -0.255  -0.186
 -4.00    12000   3.50   0.611  -0.320  -0.257  -0.193
 -4.00    12000   4.00   0.640  -0.319  -0.257  -0.202
 -4.00    12000   4.50   0.660  -0.313  -0.257  -0.213
 -4.00    12000   5.00   0.671  -0.305  -0.255  -0.224
 -4.00    12250   2.50   0.488  -0.312  -0.254  -0.187
 -4.00    12250   3.00   0.542  -0.322  -0.258  -0.191
 -4.00    12250   3.50   0.580  -0.325  -0.260  -0.198
 -4.00    12250   4.00   0.609  -0.323  -0.260  -0.206
 -4.00    12250   4.50   0.629  -0.319  -0.260  -0.216
 -4.00    12250   5.00   0.641  -0.311  -0.259  -0.226
 -4.00    12500   2.50   0.459  -0.316  -0.257  -0.192
 -4.00    12500   3.00   0.513  -0.326  -0.261  -0.195
 -4.00    12500   3.50   0.551  -0.329  -0.262  -0.202
 -4.00    12500   4.00   0.580  -0.328  -0.263  -0.210
 -4.00    12500   4.50   0.600  -0.324  -0.263  -0.220
 -4.00    12500   5.00   0.611  -0.316  -0.262  -0.229
 -4.00    12750   2.50   0.431  -0.320  -0.259  -0.197
 -4.00    12750   3.00   0.486  -0.330  -0.263  -0.200
 -4.00    12750   3.50   0.524  -0.333  -0.265  -0.206
 -4.00    12750   4.00   0.552  -0.333  -0.266  -0.214
 -4.00    12750   4.50   0.572  -0.329  -0.266  -0.223
 -4.00    12750   5.00   0.583  -0.322  -0.265  -0.232
 -4.00    13000   2.50   0.405  -0.324  -0.262  -0.201
 -4.00    13000   3.00   0.459  -0.334  -0.266  -0.204
 -4.00    13000   3.50   0.497  -0.338  -0.268  -0.211
 -4.00    13000   4.00   0.525  -0.337  -0.269  -0.218
 -4.00    13000   4.50   0.545  -0.333  -0.268  -0.227
 -4.00    13000   5.00   0.556  -0.327  -0.268  -0.235
 -4.00    14000   2.00   0.213  -0.312  -0.261  -0.222
 -4.00    14000   2.50   0.308  -0.340  -0.272  -0.218
 -4.00    14000   3.00   0.364  -0.350  -0.276  -0.221
 -4.00    14000   3.50   0.401  -0.354  -0.278  -0.226
 -4.00    14000   4.00   0.428  -0.353  -0.278  -0.232
 -4.00    14000   4.50   0.446  -0.350  -0.278  -0.240
 -4.00    14000   5.00   0.456  -0.344  -0.278  -0.247
 -4.00    15000   2.50   0.222  -0.353  -0.281  -0.233
 -4.00    15000   3.00   0.280  -0.365  -0.285  -0.234
 -4.00    15000   3.50   0.318  -0.368  -0.286  -0.239
 -4.00    15000   4.00   0.344  -0.368  -0.287  -0.245
 -4.00    15000   4.50   0.362  -0.365  -0.287  -0.252
 -4.00    15000   5.00   0.371  -0.360  -0.287  -0.259
 -4.00    16000   2.50   0.145  -0.365  -0.288  -0.246
 -4.00    16000   3.00   0.206  -0.378  -0.293  -0.247
 -4.00    16000   3.50   0.245  -0.382  -0.295  -0.251
 -4.00    16000   4.00   0.271  -0.382  -0.295  -0.256
 -4.00    16000   4.50   0.288  -0.379  -0.295  -0.262
 -4.00    16000   5.00   0.297  -0.374  -0.295  -0.269
 -4.00    17000   2.50   0.074  -0.376  -0.295  -0.257
 -4.00    17000   3.00   0.139  -0.389  -0.300  -0.258
 -4.00    17000   3.50   0.179  -0.394  -0.302  -0.261
 -4.00    17000   4.00   0.205  -0.394  -0.303  -0.266
 -4.00    17000   4.50   0.222  -0.391  -0.303  -0.271
 -4.00    17000   5.00   0.230  -0.386  -0.302  -0.277
 -4.00    18000   2.50   0.010  -0.386  -0.301  -0.267
 -4.00    18000   3.00   0.078  -0.400  -0.307  -0.268
 -4.00    18000   3.50   0.119  -0.405  -0.309  -0.270
 -4.00    18000   4.00   0.146  -0.406  -0.310  -0.275
 -4.00    18000   4.50   0.163  -0.403  -0.310  -0.279
 -4.00    18000   5.00   0.171  -0.398  -0.309  -0.285
 -4.00    19000   2.50  -0.048  -0.395  -0.307  -0.276
 -4.00    19000   3.00   0.023  -0.411  -0.313  -0.276
 -4.00    19000   3.50   0.064  -0.416  -0.315  -0.279
 -4.00    19000   4.00   0.091  -0.416  -0.316  -0.283
 -4.00    19000   4.50   0.109  -0.414  -0.316  -0.287
 -4.00    19000   5.00   0.117  -0.409  -0.315  -0.292
 -4.00    20000   3.00  -0.027  -0.420  -0.319  -0.284
 -4.00    20000   3.50   0.015  -0.425  -0.321  -0.286
 -4.00    20000   4.00   0.042  -0.426  -0.321  -0.290
 -4.00    20000   4.50   0.059  -0.424  -0.322  -0.294
 -4.00    20000   5.00   0.068  -0.420  -0.321  -0.298
 -4.00    21000   3.00  -0.071  -0.430  -0.324  -0.291
 -4.00    21000   3.50  -0.030  -0.435  -0.326  -0.293
 -4.00    21000   4.00  -0.003  -0.435  -0.327  -0.296
 -4.00    21000   4.50   0.013  -0.433  -0.327  -0.300
 -4.00    21000   5.00   0.022  -0.429  -0.327  -0.304
 -4.00    22000   3.00  -0.112  -0.439  -0.330  -0.298
 -4.00    22000   3.50  -0.069  -0.444  -0.331  -0.299
 -4.00    22000   4.00  -0.044  -0.444  -0.332  -0.302
 -4.00    22000   4.50  -0.028  -0.442  -0.332  -0.306
 -4.00    22000   5.00  -0.019  -0.439  -0.332  -0.309
 -4.00    23000   3.00  -0.150  -0.448  -0.335  -0.304
 -4.00    23000   3.50  -0.106  -0.453  -0.337  -0.305
 -4.00    23000   4.00  -0.080  -0.453  -0.337  -0.308
 -4.00    23000   4.50  -0.065  -0.451  -0.337  -0.311
 -4.00    23000   5.00  -0.057  -0.447  -0.336  -0.314
 -4.00    24000   3.00  -0.188  -0.457  -0.341  -0.311
 -4.00    24000   3.50  -0.140  -0.462  -0.342  -0.311
 -4.00    24000   4.00  -0.114  -0.462  -0.342  -0.313
 -4.00    24000   4.50  -0.099  -0.460  -0.342  -0.316
 -4.00    24000   5.00  -0.091  -0.456  -0.341  -0.319
 -4.00    25000   3.00  -0.228  -0.464  -0.346  -0.317
 -4.00    25000   3.50  -0.172  -0.470  -0.347  -0.317
 -4.00    25000   4.00  -0.145  -0.470  -0.347  -0.318
 -4.00    25000   4.50  -0.130  -0.468  -0.346  -0.321
 -4.00    25000   5.00  -0.122  -0.464  -0.346  -0.324
 -4.00    26000   3.00  -0.273  -0.467  -0.349  -0.323
 -4.00    26000   3.50  -0.204  -0.479  -0.352  -0.322
 -4.00    26000   4.00  -0.174  -0.478  -0.352  -0.323
 -4.00    26000   4.50  -0.159  -0.476  -0.351  -0.325
 -4.00    26000   5.00  -0.151  -0.472  -0.350  -0.328
 -4.00    27000   3.50  -0.236  -0.486  -0.357  -0.327
 -4.00    27000   4.00  -0.203  -0.486  -0.356  -0.328
 -4.00    27000   4.50  -0.187  -0.483  -0.355  -0.330
 -4.00    27000   5.00  -0.179  -0.480  -0.355  -0.332
 -4.00    28000   3.50  -0.270  -0.492  -0.361  -0.332
 -4.00    28000   4.00  -0.232  -0.494  -0.361  -0.333
 -4.00    28000   4.50  -0.214  -0.491  -0.360  -0.334
 -4.00    28000   5.00  -0.206  -0.488  -0.359  -0.336
 -4.00    29000   3.50  -0.304  -0.495  -0.362  -0.336
 -4.00    29000   4.00  -0.261  -0.500  -0.365  -0.337
 -4.00    29000   4.50  -0.241  -0.499  -0.364  -0.338
 -4.00    29000   5.00  -0.231  -0.495  -0.363  -0.340
 -4.00    30000   3.50  -0.334  -0.496  -0.362  -0.339
 -4.00    30000   4.00  -0.290  -0.506  -0.368  -0.341
 -4.00    30000   4.50  -0.268  -0.505  -0.368  -0.342
 -4.00    30000   5.00  -0.257  -0.502  -0.367  -0.344
 -4.00    31000   3.50  -0.358  -0.497  -0.361  -0.341
 -4.00    31000   4.00  -0.317  -0.510  -0.369  -0.344
 -4.00    31000   4.50  -0.294  -0.511  -0.371  -0.345
 -4.00    31000   5.00  -0.282  -0.508  -0.370  -0.347
 -4.00    32000   4.00  -0.341  -0.514  -0.370  -0.346
 -4.00    32000   4.50  -0.318  -0.516  -0.373  -0.348
 -4.00    32000   5.00  -0.306  -0.514  -0.373  -0.349
 -4.00    33000   4.00  -0.360  -0.516  -0.370  -0.349
 -4.00    33000   4.50  -0.340  -0.520  -0.374  -0.350
 -4.00    33000   5.00  -0.328  -0.519  -0.375  -0.352
 -4.00    34000   4.00  -0.376  -0.517  -0.368  -0.351
 -4.00    34000   4.50  -0.358  -0.524  -0.375  -0.352
 -4.00    34000   5.00  -0.348  -0.524  -0.377  -0.354
 -4.00    35000   4.00  -0.388  -0.518  -0.366  -0.352
 -4.00    35000   4.50  -0.373  -0.527  -0.374  -0.355
 -4.00    35000   5.00  -0.365  -0.527  -0.377  -0.356
 -4.00    36000   4.00  -0.398  -0.517  -0.363  -0.353
 -4.00    36000   4.50  -0.386  -0.528  -0.372  -0.356
 -4.00    36000   5.00  -0.378  -0.530  -0.377  -0.357
 -4.00    37000   4.00  -0.406  -0.518  -0.362  -0.354
 -4.00    37000   4.50  -0.395  -0.529  -0.370  -0.358
 -4.00    37000   5.00  -0.389  -0.533  -0.375  -0.359
 -4.00    38000   4.00  -0.412  -0.518  -0.361  -0.354
 -4.00    38000   4.50  -0.403  -0.530  -0.368  -0.359
 -4.00    38000   5.00  -0.398  -0.534  -0.373  -0.361
 -4.00    39000   4.00  -0.417  -0.519  -0.361  -0.354
 -4.00    39000   4.50  -0.410  -0.531  -0.366  -0.360
 -4.00    39000   5.00  -0.406  -0.536  -0.371  -0.362
 -4.00    40000   4.50  -0.415  -0.532  -0.365  -0.360
 -4.00    40000   5.00  -0.412  -0.537  -0.369  -0.363
 -4.00    41000   4.50  -0.419  -0.533  -0.365  -0.361
 -4.00    41000   5.00  -0.417  -0.539  -0.368  -0.364
 -4.00    42000   4.50  -0.423  -0.535  -0.365  -0.362
 -4.00    42000   5.00  -0.421  -0.540  -0.367  -0.365
 -4.00    43000   4.50  -0.426  -0.536  -0.365  -0.363
 -4.00    43000   5.00  -0.424  -0.542  -0.367  -0.366
 -4.00    44000   4.50  -0.430  -0.538  -0.365  -0.364
 -4.00    44000   5.00  -0.428  -0.543  -0.367  -0.367
 -4.00    45000   4.50  -0.433  -0.539  -0.366  -0.364
 -4.00    45000   5.00  -0.431  -0.545  -0.367  -0.367
 -4.00    46000   4.50  -0.436  -0.541  -0.367  -0.365
 -4.00    46000   5.00  -0.434  -0.546  -0.367  -0.368
 -4.00    47000   4.50  -0.439  -0.542  -0.367  -0.366
 -4.00    47000   5.00  -0.437  -0.548  -0.368  -0.369
 -4.00    48000   4.50  -0.442  -0.543  -0.368  -0.366
 -4.00    48000   5.00  -0.439  -0.549  -0.368  -0.370
 -4.00    49000   4.50  -0.445  -0.545  -0.369  -0.367
 -4.00    49000   5.00  -0.442  -0.551  -0.369  -0.370
 -4.00    50000   5.00  -0.445  -0.552  -0.369  -0.371

